Agentic Porting, Construction and Initial Verification and Validation of Libraries within the Open Source Unified TRAnsient Multi-Phase Advanced Reactor simulation Kit (Outram Park) Part I: A Software Engineering Log for Thermal Hydraulics

Agentic porting of multiple open-source libraries into Rust, with human in the loop, has been performed for construction of modules within the Open-source Unified TRAnsient Multi-Phase Advanced Reactor simulation Kit (Outram Park). With this new methodology, verification and validation with human expertise, rather than code generation, has become the bottleneck in developing reliable simulation codes. In this work, we present the porting of OpenFOAM libraries into the Outram-Foam Rust libraries, their preliminary verification and validation (V&V) efforts, and their subsequent use in the development of open-source two-phase homogeneous-equilibrium (HEM) choked-flow solvers for the Thermo-hydraulic AI Multi-Phase INtegrated Emulator System (TAMPINES) libraries within Outram Park, such as tampines-steam-tables. V&V efforts of Outram-Foam show that the cavity and Sod shock tube cases agree with literature values to within acceptable margin. Moreover, the preliminary development of tampines-steam-tables shows good agreement with Moody's HEM charts. Thereafter, the 1D HEM solver, developed agentically, is presented and preliminarily validated against the Edwards blowdown case. Productivity increases were observed with the use of Claude Code, but domain expertise supplied by human experts remains critically required to ensure the generated code can solve the problem effectively. Further work remains to be done in V&V, but the agentic coding methodology described here demonstrates considerable potential to speed up production and development of open-source libraries such as Outram Park.

==> ghia_grid_convergence.dat <==
dx        rms_err   n
5.00e-3   0.03630   20
2.50e-3   0.01197   40
1.25e-3   0.00455   80


==> ghia_validation_coarse.dat <==
y_over_L  ghia_ux   rust_ux   abs_err
0.0000    0.00000   0.00000   0.00000
0.0547   -0.03717  -0.03348   0.00369
0.0625   -0.04192  -0.03775   0.00417
0.0703   -0.04775  -0.04201   0.00574
0.1016   -0.06434  -0.05678   0.00756
0.1719   -0.10150  -0.08652   0.01498
0.2813   -0.15662  -0.12566   0.03096
0.4531   -0.21090  -0.16510   0.04580
0.5000   -0.20581  -0.16520   0.04061
0.6172   -0.13641  -0.12885   0.00756
0.7344    0.00332  -0.02215   0.02547
0.8516    0.23151   0.19253   0.03898
0.9531    0.68717   0.62802   0.05915
0.9609    0.73722   0.67634   0.06088
0.9688    0.78871   0.72529   0.06342
0.9766    0.84123   0.77883   0.06240
1.0000    1.00000   1.00000   0.00000


==> ghia_validation_fine.dat <==
y_over_L  ghia_ux   rust_ux   abs_err
0.0000    0.00000   0.00000   0.00000
0.0547   -0.03717  -0.03669   0.00048
0.0625   -0.04192  -0.04142   0.00050
0.0703   -0.04775  -0.04576   0.00199
0.1016   -0.06434  -0.06265   0.00169
0.1719   -0.10150  -0.09654   0.00496
0.2813   -0.15662  -0.14359   0.01303
0.4531   -0.21090  -0.19058   0.02032
0.5000   -0.20581  -0.18883   0.01698
0.6172   -0.13641  -0.13781   0.00140
0.7344    0.00332  -0.01337   0.01669
0.8516    0.23151   0.21428   0.01723
0.9531    0.68717   0.66985   0.01732
0.9609    0.73722   0.71930   0.01792
0.9688    0.78871   0.77433   0.01438
0.9766    0.84123   0.82990   0.01133
1.0000    1.00000   1.00000   0.00000


==> ghia_validation_finest.dat <==
y_over_L  ghia_ux   rust_ux   abs_err
0.0000    0.00000   0.00000   0.00000
0.0547   -0.03717  -0.03730   0.00013
0.0625   -0.04192  -0.04198   0.00006
0.0703   -0.04775  -0.04659   0.00116
0.1016   -0.06434  -0.06404   0.00030
0.1719   -0.10150  -0.09973   0.00177
0.2813   -0.15662  -0.15101   0.00561
0.4531   -0.21090  -0.20229   0.00861
0.5000   -0.20581  -0.19916   0.00665
0.6172   -0.13641  -0.13910   0.00269
0.7344    0.00332  -0.00536   0.00868
0.8516    0.23151   0.22560   0.00591
0.9531    0.68717   0.68185   0.00532
0.9609    0.73722   0.73228   0.00494
0.9688    0.78871   0.78455   0.00416
0.9766    0.84123   0.83811   0.00312
1.0000    1.00000   1.00000   0.00000


==> results_and_discussion/moody_bubble_point_curve.csv <==
x,y
2.0403,0.3384
2.2824,0.4523
2.6628,0.7059
2.9395,0.962
3.2853,1.5013
3.7003,2.0069
4.0461,2.5809
4.4957,3.45
4.8415,4.3517
5.464,5.3838
6.121,7.0589
6.5014,7.9279
7.1239,9.2552
7.8847,10


==> results_and_discussion/moody_validation_full.csv <==
p0_over_pref,h_over_href,G_lit_dimless,G_solver_dimless,h0_kJkg,G_lit_kgm2s,G_solver_kgm2s,region,log10_err
0.25,0.4902,3.8593,2.6092,114.02,18842.8,12739.3,Region1,0.1700
0.25,0.8039,3.7306,3.2467,186.99,18214.4,15852.0,Region1,0.0603
0.25,1.1961,3.4469,3.4914,278.21,16829.2,17046.7,Region1,0.0056
0.25,1.4314,3.1135,3.2618,332.94,15201.4,15925.5,Region1,0.0202
0.25,1.6275,2.7187,2.9012,378.56,13273.9,14165.0,Region1,0.0282
0.25,1.7647,2.2948,2.4452,410.47,11204.2,11938.4,Region1,0.0276
0.25,1.8627,1.5106,1.9441,433.26,7375.4,9492.1,Region1,0.1096
0.25,1.9020,1.1133,1.6710,442.41,5435.6,8158.6,Region1,0.1764
0.25,1.9412,0.4991,0.2772,451.52,2436.8,1353.5,Region1,0.2554
0.25,1.9804,0.3678,0.2951,460.64,1795.8,1440.8,Region1,0.0957
0.25,2.0588,0.2901,0.3335,478.88,1416.4,1628.4,Region1,0.0606
0.25,2.2157,0.2212,0.2450,515.37,1080.0,1196.2,Region4,0.0444
0.25,2.4118,0.1867,0.2011,560.98,911.5,981.6,Region4,0.0322
0.25,2.8431,0.1541,0.1564,661.31,752.4,763.6,Region4,0.0064
0.25,3.1176,0.1392,0.1403,725.15,679.6,684.9,Region4,0.0034
0.25,3.5098,0.1243,0.1242,816.38,606.9,606.5,Region4,0.0003
0.25,3.8431,0.1110,0.1142,893.91,541.9,557.8,Region4,0.0125
0.25,4.4902,0.1014,0.1003,1044.42,495.1,489.7,Region4,0.0048
0.25,5.0784,0.0916,0.0913,1181.24,447.2,445.6,Region4,0.0016
0.25,5.5098,0.0866,0.0860,1281.58,422.8,419.9,Region4,0.0030
0.25,6.1765,0.0791,0.0794,1436.65,386.2,387.8,Region4,0.0018
0.25,6.6863,0.0756,0.0753,1555.23,369.1,367.7,Region4,0.0017
0.25,7.2549,0.0706,0.0714,1687.49,344.7,348.6,Region4,0.0048
0.25,7.8039,0.0691,0.0681,1815.19,337.4,332.7,Region4,0.0061
0.25,8.3725,0.0653,0.0652,1947.44,318.8,318.3,Region4,0.0007
0.25,8.7255,0.0631,0.0636,2029.55,308.1,310.3,Region4,0.0031
0.25,9.3333,0.0610,0.0610,2170.93,297.8,297.8,Region4,0.0000
0.25,9.9020,0.0570,0.0589,2303.21,278.3,287.4,Region4,0.0140
0.25,10.1765,0.0570,0.0579,2367.05,278.3,282.7,Region4,0.0069
0.25,10.5490,0.0564,0.0567,2453.70,275.4,276.8,Region4,0.0022
0.25,11.0784,0.0551,0.0551,2576.84,269.0,268.9,Region4,0.0002
0.25,11.5098,0.0533,0.0539,2677.18,260.2,263.0,Region4,0.0045
0.50,0.4902,5.4168,4.6161,114.02,26447.1,22537.6,Region1,0.0695
0.50,0.7647,5.2362,4.9561,177.87,25565.4,24197.7,Region1,0.0239
0.50,1.2353,5.0617,5.1291,287.33,24713.4,25042.4,Region1,0.0057
0.50,1.6471,4.6241,4.7052,383.12,22576.8,22972.6,Region1,0.0075
0.50,1.9412,3.9031,3.9501,451.52,19056.6,19285.9,Region1,0.0052
0.50,2.1765,3.1135,2.8306,506.25,15201.4,13820.4,Region1,0.0414
0.50,2.2549,2.2690,2.2438,524.49,11078.2,10955.2,Region1,0.0049
0.50,2.3137,1.2750,0.4843,538.17,6225.1,2364.5,Region1,0.4204
0.50,2.4118,0.7005,0.5542,560.98,3420.1,2706.0,Region1,0.1017
0.50,2.6078,0.4508,0.4642,606.57,2201.0,2266.3,Region4,0.0127
0.50,3.0000,0.3360,0.3354,697.80,1640.5,1637.6,Region4,0.0008
0.50,3.4314,0.2773,0.2759,798.14,1353.9,1347.3,Region4,0.0021
0.50,3.9804,0.2314,0.2333,925.84,1129.8,1138.9,Region4,0.0035
0.50,4.5686,0.2021,0.2044,1062.66,986.7,998.1,Region4,0.0050
0.50,5.1373,0.1867,0.1849,1194.94,911.5,902.6,Region4,0.0043
0.50,5.8235,0.1668,0.1674,1354.55,814.4,817.5,Region4,0.0016
0.50,6.2157,0.1612,0.1595,1445.77,787.0,778.5,Region4,0.0047
0.50,7.1569,0.1440,0.1442,1664.70,703.1,704.0,Region4,0.0006
0.50,8.1373,0.1330,0.1322,1892.74,649.4,645.5,Region4,0.0026
0.50,8.8627,0.1271,0.1250,2061.46,620.6,610.5,Region4,0.0071
0.50,9.8431,0.1148,0.1170,2289.51,560.5,571.2,Region4,0.0082
0.50,10.5686,0.1110,0.1119,2458.26,541.9,546.5,Region4,0.0037
0.50,11.2549,0.1073,0.1077,2617.89,523.9,525.9,Region4,0.0017
0.50,11.7255,0.1037,0.1051,2727.35,506.3,513.1,Region4,0.0058
1.00,0.4510,7.6029,7.0518,104.90,37120.6,34429.7,Region1,0.0327
1.00,0.6667,7.6029,7.2372,155.07,37120.6,35335.2,Region1,0.0214
1.00,1.3137,7.1852,7.3349,305.57,35081.2,35811.9,Region1,0.0090
1.00,1.9412,6.5641,6.5821,451.52,32048.7,32136.7,Region1,0.0012
1.00,2.4314,5.0617,4.9645,565.54,24713.4,24238.8,Region1,0.0084
1.00,2.6471,3.9475,0.7502,615.72,19273.4,3662.7,Region1,0.7212
1.00,2.8235,2.7496,0.9277,656.75,13424.7,4529.6,Region1,0.4718
1.00,2.8627,1.9812,0.9710,665.86,9673.1,4741.0,Region1,0.3097
1.00,2.9216,1.2050,1.0388,679.56,5883.3,5072.1,Region1,0.0644
1.00,3.0588,0.8393,0.8721,711.48,4097.8,4257.9,Region4,0.0166
1.00,3.5686,0.5980,0.5972,830.06,2919.7,2915.8,Region4,0.0006
1.00,4.2941,0.4559,0.4616,998.81,2225.9,2253.8,Region4,0.0054
1.00,5.1373,0.3762,0.3827,1194.94,1836.8,1868.6,Region4,0.0075
1.00,6.0392,0.3248,0.3317,1404.72,1585.8,1619.7,Region4,0.0092
1.00,6.6275,0.3001,0.3078,1541.56,1465.2,1502.8,Region4,0.0110
1.00,7.4510,0.2742,0.2817,1733.10,1338.8,1375.1,Region4,0.0116
1.00,8.2549,0.2591,0.2617,1920.09,1265.0,1277.6,Region4,0.0043
1.00,9.2353,0.2394,0.2422,2148.13,1168.9,1182.8,Region4,0.0051
1.00,10.1373,0.2263,0.2277,2357.94,1104.9,1112.0,Region4,0.0028
1.00,11.1961,0.2138,0.2137,2604.21,1043.9,1043.2,Region4,0.0003
1.00,11.8235,0.2067,0.2065,2750.15,1009.2,1008.0,Region4,0.0005
2.00,0.4706,11.0394,10.3830,109.46,53899.1,50694.4,Region1,0.0266
2.00,0.9216,10.7927,10.5148,214.36,52694.6,51337.6,Region1,0.0113
2.00,1.3529,10.4329,10.4989,314.68,50937.9,51260.3,Region1,0.0027
2.00,1.9412,10.1997,9.9372,451.52,49799.3,48517.8,Region1,0.0113
2.00,2.5294,9.0074,8.5923,588.34,43978.0,41951.2,Region1,0.0205
2.00,2.8824,7.2669,7.2621,670.45,35480.1,35456.5,Region1,0.0003
2.00,3.1569,5.7968,1.3350,734.29,28302.5,6518.1,Region1,0.6377
2.00,3.3333,3.9923,1.5966,775.33,19492.1,7795.4,Region1,0.3980
2.00,3.4314,2.4009,1.7558,798.14,11722.2,8572.6,Region1,0.1359
2.00,3.4902,1.6723,1.8550,811.82,8164.9,9057.1,Region1,0.0450
2.00,3.9216,1.1781,1.2262,912.16,5752.0,5986.8,Region4,0.0174
2.00,4.5098,0.9397,0.9577,1048.98,4588.0,4676.0,Region4,0.0083
2.00,5.2353,0.7843,0.7930,1217.73,3829.3,3871.8,Region4,0.0048
2.00,6.0784,0.6695,0.6803,1413.84,3268.8,3321.4,Region4,0.0069
2.00,7.3725,0.5716,0.5746,1714.84,2790.8,2805.4,Region4,0.0023
2.00,8.9804,0.4879,0.4937,2088.84,2382.1,2410.7,Region4,0.0052
2.00,10.4314,0.4358,0.4442,2426.34,2127.8,2168.8,Region4,0.0083
2.00,11.9020,0.3981,0.4067,2768.41,1943.7,1985.6,Region4,0.0093
4.00,0.6264,15.2148,14.9747,145.70,74285.2,73112.9,Region1,0.0069
4.00,0.9984,15.2148,15.0126,232.23,74285.2,73297.8,Region1,0.0058
4.00,1.3507,15.0432,14.9626,314.17,73447.3,73053.8,Region1,0.0023
4.00,1.7618,14.8735,14.6680,409.79,72618.8,71615.3,Region1,0.0060
4.00,2.2904,14.0535,13.9515,532.75,68615.2,68117.0,Region1,0.0032
4.00,2.9168,12.6896,12.4923,678.45,61956.1,60992.8,Region1,0.0068
4.00,3.4845,10.3461,10.3171,810.49,50514.1,50372.4,Region1,0.0012
4.00,3.8564,7.5309,2.5448,897.00,36769.1,12424.7,Region1,0.4712
4.00,4.3263,2.5062,2.6123,1006.30,12236.3,12754.2,Region4,0.0180
4.00,4.6786,2.0434,2.1223,1088.24,9976.8,10361.9,Region4,0.0165
4.00,5.5008,1.6103,1.6224,1279.49,7862.2,7921.3,Region4,0.0033
4.00,6.4796,1.2834,1.3363,1507.16,6266.1,6524.4,Region4,0.0175
4.00,7.4192,1.1329,1.1701,1725.71,5531.3,5712.9,Region4,0.0140
4.00,8.9462,0.9449,0.9973,2080.89,4613.4,4869.4,Region4,0.0235
4.00,9.6705,0.8928,0.9385,2249.36,4359.0,4582.2,Region4,0.0217
4.00,10.4144,0.8435,0.8878,2422.39,4118.3,4334.8,Region4,0.0222
4.00,11.1778,0.7970,0.8435,2599.96,3891.3,4118.6,Region4,0.0247
4.00,11.9021,0.7704,0.8072,2768.43,3761.4,3940.9,Region4,0.0202
6.00,0.5882,18.5657,18.4570,136.82,90645.7,90115.0,Region1,0.0026
6.00,0.8235,18.5657,18.4407,191.55,90645.7,90035.2,Region1,0.0029
6.00,1.1765,18.5657,18.4056,273.65,90645.7,89863.8,Region1,0.0038
6.00,1.5098,18.3571,18.2677,351.18,89627.2,89190.7,Region1,0.0021
6.00,1.9608,17.9468,17.8730,456.08,87624.0,87263.6,Region1,0.0018
6.00,2.2941,17.7452,17.4232,533.61,86639.7,85067.6,Region1,0.0080
6.00,2.6275,16.9609,16.8251,611.16,82810.4,82147.3,Region1,0.0035
6.00,3.0196,16.3955,15.9114,702.36,80049.8,77686.1,Region1,0.0130
6.00,3.5882,14.1553,13.9966,834.62,69112.2,68337.2,Region1,0.0049
6.00,4.1373,10.6714,3.1609,962.34,52102.3,15432.7,Region1,0.5284
6.00,4.3922,8.0449,3.8069,1021.63,39278.6,18586.8,Region1,0.3250
6.00,4.5098,5.7317,4.1299,1048.98,27984.6,20163.9,Region1,0.1423
6.00,4.5686,4.3210,4.2973,1062.66,21097.0,20981.3,Region1,0.0024
6.00,4.7647,3.6062,3.6378,1108.27,17607.0,17761.1,Region4,0.0038
6.00,5.0980,2.9759,3.0298,1185.79,14529.6,14792.8,Region4,0.0078
6.00,5.4902,2.5693,2.6271,1277.02,12544.4,12826.5,Region4,0.0097
6.00,5.9216,2.2690,2.3381,1377.36,11078.2,11415.5,Region4,0.0130
6.00,6.6078,2.0037,2.0328,1536.97,9782.9,9925.2,Region4,0.0063
6.00,7.2353,1.8305,1.8404,1682.93,8937.3,8985.5,Region4,0.0023
6.00,7.6863,1.7105,1.7322,1787.83,8351.4,8457.4,Region4,0.0055
6.00,8.4314,1.5451,1.5895,1961.14,7543.8,7760.4,Region4,0.0123
6.00,9.0196,1.4768,1.4990,2097.96,7210.4,7318.8,Region4,0.0065
6.00,9.7647,1.3645,1.4041,2271.27,6662.1,6855.4,Region4,0.0124
6.00,10.5490,1.2750,1.3215,2453.70,6225.1,6452.3,Region4,0.0156
6.00,11.2549,1.2187,1.2585,2617.89,5950.2,6144.8,Region4,0.0140
6.00,11.7843,1.1517,1.2168,2741.03,5623.1,5941.1,Region4,0.0239
8.00,0.6471,21.9954,21.3373,150.52,107391.0,104177.8,Region1,0.0132
8.00,0.8824,21.7482,21.3603,205.25,106184.0,104290.1,Region1,0.0078
8.00,1.4510,21.2622,21.1601,337.50,103811.2,103312.7,Region1,0.0021
8.00,2.0196,20.7870,20.6721,469.76,101491.0,100930.0,Region1,0.0024
8.00,2.5098,20.0941,19.9696,583.78,98108.0,97500.4,Region1,0.0027
8.00,3.0000,19.2059,18.9720,697.80,93771.4,92629.2,Region1,0.0053
8.00,3.4510,17.9468,17.7241,802.70,87624.0,86536.4,Region1,0.0054
8.00,3.8824,16.0291,16.0859,903.05,78260.9,78538.1,Region1,0.0015
8.00,4.2549,13.9963,3.4318,989.69,68335.9,16755.3,Region1,0.6105
8.00,4.4706,11.8139,4.0004,1039.86,57680.5,19531.7,Region1,0.4703
8.00,4.6863,9.4240,4.6138,1090.03,46012.0,22526.7,Region1,0.3102
8.00,4.8039,7.6029,4.9642,1117.39,37120.6,24237.1,Region1,0.1851
8.00,4.9020,5.8627,5.2672,1140.21,28624.2,25716.8,Region1,0.0465
8.00,5.0784,4.7298,4.7910,1181.24,23092.9,23391.9,Region1,0.0056
8.00,5.3725,3.9031,3.9773,1249.64,19056.6,19418.8,Region4,0.0082
8.00,5.7451,3.4860,3.4636,1336.31,17020.1,16910.8,Region4,0.0028
8.00,6.1961,3.0439,3.0621,1441.21,14861.6,14950.5,Region4,0.0026
8.00,6.5686,2.7808,2.8233,1527.86,13577.1,13784.6,Region4,0.0066
8.00,7.0196,2.5404,2.6000,1632.76,12403.3,12694.4,Region4,0.0101
8.00,7.5294,2.3739,2.4036,1751.34,11590.4,11735.5,Region4,0.0054
8.00,7.9412,2.2435,2.2745,1847.12,10953.7,11105.2,Region4,0.0060
8.00,8.2745,2.1202,2.1843,1924.65,10351.7,10664.7,Region4,0.0129
8.00,8.8039,2.0495,2.0611,2047.79,10006.5,10063.0,Region4,0.0024
8.00,9.2941,1.9152,1.9640,2161.81,9350.8,9589.3,Region4,0.0109
8.00,9.7059,1.8513,1.8924,2257.59,9038.8,9239.7,Region4,0.0095
8.00,10.1765,1.7496,1.8196,2367.05,8542.3,8883.9,Region4,0.0170
8.00,10.6471,1.7300,1.7546,2476.52,8446.6,8566.7,Region4,0.0061
8.00,11.0784,1.6165,1.7008,2576.84,7892.4,8304.2,Region4,0.0221
8.00,11.6078,1.5804,1.6412,2699.97,7716.2,8012.9,Region4,0.0164
8.00,11.9608,1.5804,1.6047,2782.08,7716.2,7835.0,Region4,0.0066
10.00,0.6275,24.6270,23.9116,145.96,120239.6,116746.7,Region1,0.0128
10.00,0.9020,24.0766,23.8618,209.81,117552.3,116503.7,Region1,0.0039
10.00,1.2941,24.3502,23.7653,301.01,118888.1,116032.5,Region1,0.0106
10.00,1.8627,23.5385,23.3527,433.26,114925.0,114018.0,Region1,0.0034
10.00,2.2353,23.0125,22.9230,519.93,112356.9,111920.1,Region1,0.0017
10.00,3.0392,21.7482,21.4755,706.92,106184.0,104852.7,Region1,0.0055
10.00,3.5882,20.0941,19.9604,834.62,98108.0,97455.3,Region1,0.0029
10.00,4.1569,17.9468,17.6743,966.90,87624.0,86293.7,Region1,0.0066
10.00,4.5686,15.3206,4.2553,1062.66,74801.7,20776.3,Region1,0.5563
10.00,4.8627,12.6427,5.1214,1131.06,61727.1,25004.9,Region1,0.3925
10.00,5.0196,9.9718,5.6185,1167.56,48686.6,27431.8,Region1,0.2492
10.00,5.1176,8.1363,5.9412,1190.35,39724.9,29007.5,Region1,0.1366
10.00,5.2549,6.2035,6.4087,1222.29,30288.1,31289.9,Region1,0.0141
10.00,5.5686,4.9486,4.9814,1295.26,24161.2,24321.5,Region4,0.0029
10.00,6.0392,4.1769,4.1824,1404.72,20393.4,20420.2,Region4,0.0006
10.00,6.8235,3.4469,3.4597,1587.15,16829.2,16891.6,Region4,0.0016
10.00,7.5294,3.0439,3.0625,1751.34,14861.6,14952.5,Region4,0.0026
10.00,8.2745,2.6881,2.7663,1924.65,13124.5,13506.4,Region4,0.0125
10.00,9.2353,2.4282,2.4887,2148.13,11855.5,12151.0,Region4,0.0107
10.00,10.0000,2.2183,2.3197,2326.00,10830.7,11325.8,Region4,0.0194
10.00,10.8431,2.0964,2.1685,2522.11,10235.5,10587.7,Region4,0.0147
10.00,11.4118,2.0495,2.0819,2654.38,10006.5,10164.9,Region4,0.0068
10.00,11.7451,2.0037,2.0358,2731.91,9782.9,9939.7,Region4,0.0069
12.00,0.6471,26.6543,26.1911,150.52,130137.7,127876.1,Region1,0.0076
12.00,1.0588,26.0586,26.1151,246.28,127229.2,127505.3,Region1,0.0009
12.00,1.5098,26.0586,25.9102,351.18,127229.2,126504.6,Region1,0.0025
12.00,2.0784,25.4762,25.3929,483.44,124385.7,123979.0,Region1,0.0014
12.00,2.5882,24.6270,24.6632,602.02,120239.6,120416.2,Region1,0.0006
12.00,2.9608,23.8060,23.9597,688.68,116231.1,116981.7,Region1,0.0028
12.00,3.5098,23.0125,22.5905,816.38,112356.9,110296.5,Region1,0.0080
12.00,3.9216,21.0232,21.1889,912.16,102644.3,103453.1,Region1,0.0034
12.00,4.3137,19.2059,19.4703,1003.37,93771.4,95062.1,Region1,0.0059
12.00,4.6667,17.1536,4.5143,1085.47,83751.2,22040.8,Region1,0.5798
12.00,5.0196,14.3162,5.5938,1167.56,69897.8,27311.3,Region1,0.4081
12.00,5.1961,11.8139,6.1799,1208.61,57680.5,30172.8,Region1,0.2814
12.00,5.3529,9.1098,6.7248,1245.08,44477.9,32833.5,Region1,0.1318
12.00,5.5294,6.7905,7.3379,1286.14,33154.1,35827.0,Region1,0.0337
12.00,5.8039,5.6036,5.8107,1349.99,27359.2,28370.1,Region4,0.0158
12.00,6.2353,4.7836,4.9601,1450.33,23355.6,24217.4,Region4,0.0157
12.00,6.8235,4.1300,4.2711,1587.15,20164.4,20853.2,Region4,0.0146
12.00,7.4118,3.6887,3.8184,1723.98,18009.8,18643.1,Region4,0.0150
12.00,8.0784,3.3698,3.4514,1879.04,16452.8,16851.1,Region4,0.0104
12.00,8.6863,3.1135,3.1971,2020.43,15201.4,15609.4,Region4,0.0115
12.00,9.3333,2.8444,2.9809,2170.93,13887.6,14554.2,Region4,0.0204
12.00,9.8431,2.7187,2.8389,2289.51,13273.9,13860.6,Region4,0.0188
12.00,10.4314,2.5985,2.6981,2426.34,12687.0,13173.1,Region4,0.0163
12.00,11.0980,2.4557,2.5616,2581.39,11989.8,12506.7,Region4,0.0183
12.00,11.7451,2.3739,2.4473,2731.91,11590.4,11948.7,Region4,0.0132
14.00,0.6667,28.8485,28.3233,155.07,140850.7,138286.5,Region1,0.0080
14.00,1.0588,28.2037,28.2362,246.28,137702.5,137861.2,Region1,0.0005
14.00,1.5294,28.2037,27.9831,355.74,137702.5,136625.5,Region1,0.0034
14.00,1.9412,28.2037,27.6278,451.52,137702.5,134890.7,Region1,0.0090
14.00,2.4706,26.9572,26.9406,574.66,131616.6,131535.3,Region1,0.0003
14.00,3.0980,25.7658,25.7726,720.59,125799.7,125833.0,Region1,0.0001
14.00,3.6471,24.0766,24.3347,848.32,117552.3,118812.6,Region1,0.0046
14.00,4.2353,22.2454,22.1149,985.13,108611.6,107974.5,Region1,0.0026
14.00,4.7059,19.6450,4.6065,1094.59,95915.3,22490.8,Region1,0.6299
14.00,5.0588,16.9609,5.6965,1176.68,82810.4,27812.6,Region1,0.4738
14.00,5.4118,13.0787,6.9009,1258.78,63855.8,33693.3,Region1,0.2777
14.00,5.6078,10.0851,7.5874,1304.37,49239.8,37044.9,Region1,0.1236
14.00,5.7255,8.3223,8.0119,1331.75,40633.0,39117.3,Region1,0.0165
14.00,5.9608,6.5641,6.6843,1386.48,32048.7,32635.5,Region1,0.0079
14.00,6.2353,5.7968,6.0620,1450.33,28302.5,29597.5,Region4,0.0194
14.00,6.5686,5.3559,5.4702,1527.86,26149.8,26707.9,Region4,0.0092
14.00,7.0000,4.8929,4.9281,1628.20,23889.2,24060.9,Region4,0.0031
14.00,7.4706,4.5208,4.4970,1737.66,22072.5,21956.1,Region4,0.0023
14.00,8.0392,4.0377,4.1066,1869.92,19713.8,20050.1,Region4,0.0073
14.00,8.5490,3.7730,3.8335,1988.50,18421.4,18717.0,Region4,0.0069
14.00,9.2941,3.3698,3.5192,2161.81,16452.8,17182.4,Region4,0.0188
14.00,9.9804,3.1135,3.2901,2321.44,15201.4,16063.9,Region4,0.0240
14.00,10.6078,2.9425,3.1162,2467.37,14366.5,15214.4,Region4,0.0249
14.00,11.2549,2.8444,2.9631,2617.89,13887.6,14467.1,Region4,0.0178
14.00,11.7255,2.7496,2.8651,2727.35,13424.7,13988.7,Region4,0.0179
16.00,0.7059,30.1825,30.2616,164.19,147363.9,147749.9,Region1,0.0011
16.00,1.0196,30.1825,30.2025,237.16,147363.9,147461.3,Region1,0.0003
16.00,1.3333,30.1825,30.0446,310.13,147363.9,146690.6,Region1,0.0020
16.00,1.7255,30.1825,29.7701,401.35,147363.9,145350.2,Region1,0.0060
16.00,2.0980,29.5079,29.3811,487.99,144070.2,143451.1,Region1,0.0019
16.00,2.5098,29.1763,28.8177,583.78,142451.2,140700.2,Region1,0.0054
16.00,2.8431,28.5243,28.2424,661.31,139267.8,137891.6,Region1,0.0043
16.00,3.2549,27.5734,27.3689,757.09,134625.1,133626.5,Region1,0.0032
16.00,3.6471,26.3547,26.3251,848.32,128674.9,128530.2,Region1,0.0005
16.00,4.0196,25.1899,25.0750,934.96,122987.9,122426.7,Region1,0.0020
16.00,4.4314,23.0125,23.2956,1030.74,112356.9,113738.9,Region1,0.0053
16.00,4.8235,21.2622,4.9333,1121.95,103811.2,24086.4,Region1,0.6345
16.00,5.1373,19.2059,5.9301,1194.94,93771.4,28953.1,Region1,0.5104
16.00,5.3922,16.3955,6.8068,1254.23,80049.8,33233.9,Region1,0.3818
16.00,5.6471,13.6835,7.6989,1313.52,66808.7,37589.3,Region1,0.2498
16.00,5.8039,11.0394,8.2685,1349.99,53899.1,40370.5,Region1,0.1255
16.00,6.0000,8.7072,8.9996,1395.60,42512.3,43939.9,Region1,0.0143
16.00,6.3137,6.7905,7.0663,1468.57,33154.1,34500.9,Region4,0.0173
16.00,6.6863,6.0649,6.2620,1555.23,29611.4,30573.7,Region4,0.0139
16.00,7.1961,5.5406,5.5334,1673.81,27051.6,27016.6,Region4,0.0006
16.00,7.7059,4.9486,5.0232,1792.39,24161.2,24525.6,Region4,0.0065
16.00,8.3137,4.5208,4.5732,1933.77,22072.5,22328.6,Region4,0.0050
16.00,8.9020,4.1769,4.2388,2070.61,20393.4,20695.8,Region4,0.0064
16.00,9.5294,3.7730,3.9539,2216.54,18421.4,19304.8,Region4,0.0203
16.00,10.3137,3.5257,3.6686,2398.97,17214.0,17911.5,Region4,0.0173
16.00,10.9804,3.3698,3.4698,2554.04,16452.8,16940.9,Region4,0.0127
16.00,11.5882,3.2209,3.3145,2695.42,15725.8,16182.6,Region4,0.0124
20.00,0.6863,34.1777,33.8695,159.63,166870.2,165365.4,Region1,0.0039
20.00,0.9608,34.1777,33.7711,223.48,166870.2,164884.7,Region1,0.0052
20.00,1.4118,34.1777,33.5476,328.38,166870.2,163793.5,Region1,0.0081
20.00,1.8235,33.7936,33.2034,424.15,164994.8,162113.1,Region1,0.0077
20.00,2.2353,33.4138,32.7414,519.93,163140.5,159857.4,Region1,0.0088
20.00,2.6863,32.6671,32.0548,624.83,159494.8,156505.4,Region1,0.0082
20.00,3.0980,31.2233,31.2667,720.59,152445.5,152657.2,Region1,0.0006
20.00,3.6667,29.8433,29.8721,852.87,145707.8,145848.4,Region1,0.0004
20.00,4.0784,28.5243,28.5528,948.64,139267.8,139406.9,Region1,0.0004
20.00,4.4902,26.6543,26.8529,1044.42,130137.7,131107.3,Region1,0.0032
20.00,4.8824,24.6270,5.0672,1135.65,120239.6,24740.2,Region1,0.6866
20.00,5.1569,22.4982,5.9443,1199.50,109845.8,29022.9,Region1,0.5780
20.00,5.4902,20.0941,7.0892,1277.02,98108.0,34612.4,Region1,0.4525
20.00,5.8039,17.5457,8.2077,1349.99,85665.6,40073.4,Region1,0.3300
20.00,6.0392,14.8099,9.0830,1404.72,72308.3,44347.0,Region1,0.2123
20.00,6.2745,11.9481,9.9805,1459.45,58335.7,48729.0,Region1,0.0781
20.00,6.3922,9.8597,10.4235,1486.83,48139.3,50891.8,Region1,0.0241
20.00,6.7059,8.1363,8.3604,1559.79,39724.9,40819.2,Region1,0.0118
20.00,6.9608,7.5175,7.7088,1619.08,36703.7,37637.4,Region4,0.0109
20.00,7.3333,6.9457,7.0177,1705.73,33911.9,34263.3,Region4,0.0045
20.00,7.8431,6.2740,6.3329,1824.31,30632.4,30920.0,Region4,0.0041
20.00,8.3137,5.8627,5.8590,1933.77,28624.2,28606.2,Region4,0.0003
20.00,8.8235,5.4168,5.4532,2052.35,26447.1,26625.1,Region4,0.0029
20.00,9.3333,5.0617,5.1239,2170.93,24713.4,25016.9,Region4,0.0053
20.00,9.9216,4.6767,4.8107,2307.76,22833.7,23487.8,Region4,0.0123
20.00,10.3725,4.4700,4.6068,2412.64,21824.5,22492.2,Region4,0.0131
20.00,10.9608,4.2244,4.3766,2549.48,20625.3,21368.3,Region4,0.0154
20.00,11.2941,4.1300,4.2608,2627.01,20164.4,20803.0,Region4,0.0135
30.00,0.6667,42.3637,41.4784,155.07,206837.7,202515.2,Region1,0.0092
30.00,0.9412,42.3637,41.3890,218.92,206837.7,202079.0,Region1,0.0101
30.00,1.3529,41.8876,41.1409,314.68,204513.2,200867.7,Region1,0.0078
30.00,1.8235,41.4169,40.7242,424.15,202215.0,198833.1,Region1,0.0073
30.00,2.2941,41.4169,40.1403,533.61,202215.0,195982.0,Region1,0.0136
30.00,2.7059,40.9515,39.4872,629.39,199942.7,192793.5,Region1,0.0158
30.00,3.1765,39.5864,38.5591,738.85,193277.7,188262.2,Region1,0.0114
30.00,3.6471,38.7017,37.4028,848.32,188958.3,182616.4,Region1,0.0148
30.00,4.2353,36.1645,35.5680,985.13,176570.6,173658.4,Region1,0.0072
30.00,4.6275,34.5661,33.9522,1076.36,168766.5,165769.1,Region1,0.0078
30.00,5.2549,30.8724,6.1446,1222.29,150732.3,30000.4,Region1,0.7011
30.00,5.7843,27.5734,7.9875,1345.43,134625.1,38998.2,Region1,0.5381
30.00,6.2353,23.5385,9.6630,1450.33,114925.0,47179.1,Region1,0.3867
30.00,6.5882,20.3224,10.8260,1532.42,99222.7,52857.2,Region1,0.2735
30.00,6.9020,17.3486,11.6375,1605.41,84703.3,56819.4,Region1,0.1734
30.00,7.1176,14.9782,12.1679,1655.55,73130.0,59408.7,Region3,0.0902
30.00,7.5098,11.9481,11.4777,1746.78,58335.7,56038.9,Region3,0.0174
30.00,7.8431,10.4329,10.3165,1824.31,50937.9,50369.5,Region3,0.0049
30.00,8.1765,9.7489,9.5986,1901.85,47598.3,46864.3,Region4,0.0067
30.00,8.4314,9.0074,9.1526,1961.14,43978.0,44686.8,Region4,0.0069
30.00,8.7647,8.7072,8.6585,2038.67,42512.3,42274.3,Region4,0.0024
30.00,9.1765,8.1363,8.1507,2134.45,39724.9,39795.0,Region4,0.0008
30.00,9.7255,7.6893,7.5992,2262.15,37542.5,37102.5,Region4,0.0051
30.00,10.1961,7.2669,7.2089,2371.61,35480.1,35197.1,Region3,0.0035


==> results_and_discussion/moody_validation_pref_0p25.csv <==
p0_over_pref,h_over_href,G_lit_dimless,G_solver_dimless,h0_kJkg,G_lit_kgm2s,G_solver_kgm2s,region,log10_err
0.25,0.4902,3.8593,2.6092,114.02,18842.8,12739.3,Region1,0.1700
0.25,0.8039,3.7306,3.2467,186.99,18214.4,15852.0,Region1,0.0603
0.25,1.1961,3.4469,3.4914,278.21,16829.2,17046.7,Region1,0.0056
0.25,1.4314,3.1135,3.2618,332.94,15201.4,15925.5,Region1,0.0202
0.25,1.6275,2.7187,2.9012,378.56,13273.9,14165.0,Region1,0.0282
0.25,1.7647,2.2948,2.4452,410.47,11204.2,11938.4,Region1,0.0276
0.25,1.8627,1.5106,1.9441,433.26,7375.4,9492.1,Region1,0.1096
0.25,1.9020,1.1133,1.6710,442.41,5435.6,8158.6,Region1,0.1764
0.25,1.9412,0.4991,0.2772,451.52,2436.8,1353.5,Region1,0.2554
0.25,1.9804,0.3678,0.2951,460.64,1795.8,1440.8,Region1,0.0957
0.25,2.0588,0.2901,0.3335,478.88,1416.4,1628.4,Region1,0.0606
0.25,2.2157,0.2212,0.2450,515.37,1080.0,1196.2,Region4,0.0444
0.25,2.4118,0.1867,0.2011,560.98,911.5,981.6,Region4,0.0322
0.25,2.8431,0.1541,0.1564,661.31,752.4,763.6,Region4,0.0064
0.25,3.1176,0.1392,0.1403,725.15,679.6,684.9,Region4,0.0034
0.25,3.5098,0.1243,0.1242,816.38,606.9,606.5,Region4,0.0003
0.25,3.8431,0.1110,0.1142,893.91,541.9,557.8,Region4,0.0125
0.25,4.4902,0.1014,0.1003,1044.42,495.1,489.7,Region4,0.0048
0.25,5.0784,0.0916,0.0913,1181.24,447.2,445.6,Region4,0.0016
0.25,5.5098,0.0866,0.0860,1281.58,422.8,419.9,Region4,0.0030
0.25,6.1765,0.0791,0.0794,1436.65,386.2,387.8,Region4,0.0018
0.25,6.6863,0.0756,0.0753,1555.23,369.1,367.7,Region4,0.0017
0.25,7.2549,0.0706,0.0714,1687.49,344.7,348.6,Region4,0.0048
0.25,7.8039,0.0691,0.0681,1815.19,337.4,332.7,Region4,0.0061
0.25,8.3725,0.0653,0.0652,1947.44,318.8,318.3,Region4,0.0007
0.25,8.7255,0.0631,0.0636,2029.55,308.1,310.3,Region4,0.0031
0.25,9.3333,0.0610,0.0610,2170.93,297.8,297.8,Region4,0.0000
0.25,9.9020,0.0570,0.0589,2303.21,278.3,287.4,Region4,0.0140
0.25,10.1765,0.0570,0.0579,2367.05,278.3,282.7,Region4,0.0069
0.25,10.5490,0.0564,0.0567,2453.70,275.4,276.8,Region4,0.0022
0.25,11.0784,0.0551,0.0551,2576.84,269.0,268.9,Region4,0.0002
0.25,11.5098,0.0533,0.0539,2677.18,260.2,263.0,Region4,0.0045


==> results_and_discussion/moody_validation_pref_0p50.csv <==
p0_over_pref,h_over_href,G_lit_dimless,G_solver_dimless,h0_kJkg,G_lit_kgm2s,G_solver_kgm2s,region,log10_err
0.50,0.4902,5.4168,4.6161,114.02,26447.1,22537.6,Region1,0.0695
0.50,0.7647,5.2362,4.9561,177.87,25565.4,24197.7,Region1,0.0239
0.50,1.2353,5.0617,5.1291,287.33,24713.4,25042.4,Region1,0.0057
0.50,1.6471,4.6241,4.7052,383.12,22576.8,22972.6,Region1,0.0075
0.50,1.9412,3.9031,3.9501,451.52,19056.6,19285.9,Region1,0.0052
0.50,2.1765,3.1135,2.8306,506.25,15201.4,13820.4,Region1,0.0414
0.50,2.2549,2.2690,2.2438,524.49,11078.2,10955.2,Region1,0.0049
0.50,2.3137,1.2750,0.4843,538.17,6225.1,2364.5,Region1,0.4204
0.50,2.4118,0.7005,0.5542,560.98,3420.1,2706.0,Region1,0.1017
0.50,2.6078,0.4508,0.4642,606.57,2201.0,2266.3,Region4,0.0127
0.50,3.0000,0.3360,0.3354,697.80,1640.5,1637.6,Region4,0.0008
0.50,3.4314,0.2773,0.2759,798.14,1353.9,1347.3,Region4,0.0021
0.50,3.9804,0.2314,0.2333,925.84,1129.8,1138.9,Region4,0.0035
0.50,4.5686,0.2021,0.2044,1062.66,986.7,998.1,Region4,0.0050
0.50,5.1373,0.1867,0.1849,1194.94,911.5,902.6,Region4,0.0043
0.50,5.8235,0.1668,0.1674,1354.55,814.4,817.5,Region4,0.0016
0.50,6.2157,0.1612,0.1595,1445.77,787.0,778.5,Region4,0.0047
0.50,7.1569,0.1440,0.1442,1664.70,703.1,704.0,Region4,0.0006
0.50,8.1373,0.1330,0.1322,1892.74,649.4,645.5,Region4,0.0026
0.50,8.8627,0.1271,0.1250,2061.46,620.6,610.5,Region4,0.0071
0.50,9.8431,0.1148,0.1170,2289.51,560.5,571.2,Region4,0.0082
0.50,10.5686,0.1110,0.1119,2458.26,541.9,546.5,Region4,0.0037
0.50,11.2549,0.1073,0.1077,2617.89,523.9,525.9,Region4,0.0017
0.50,11.7255,0.1037,0.1051,2727.35,506.3,513.1,Region4,0.0058


==> results_and_discussion/moody_validation_pref_10p00.csv <==
p0_over_pref,h_over_href,G_lit_dimless,G_solver_dimless,h0_kJkg,G_lit_kgm2s,G_solver_kgm2s,region,log10_err
10.00,0.6275,24.6270,23.9116,145.96,120239.6,116746.7,Region1,0.0128
10.00,0.9020,24.0766,23.8618,209.81,117552.3,116503.7,Region1,0.0039
10.00,1.2941,24.3502,23.7653,301.01,118888.1,116032.5,Region1,0.0106
10.00,1.8627,23.5385,23.3527,433.26,114925.0,114018.0,Region1,0.0034
10.00,2.2353,23.0125,22.9230,519.93,112356.9,111920.1,Region1,0.0017
10.00,3.0392,21.7482,21.4755,706.92,106184.0,104852.7,Region1,0.0055
10.00,3.5882,20.0941,19.9604,834.62,98108.0,97455.3,Region1,0.0029
10.00,4.1569,17.9468,17.6743,966.90,87624.0,86293.7,Region1,0.0066
10.00,4.5686,15.3206,4.2553,1062.66,74801.7,20776.3,Region1,0.5563
10.00,4.8627,12.6427,5.1214,1131.06,61727.1,25004.9,Region1,0.3925
10.00,5.0196,9.9718,5.6185,1167.56,48686.6,27431.8,Region1,0.2492
10.00,5.1176,8.1363,5.9412,1190.35,39724.9,29007.5,Region1,0.1366
10.00,5.2549,6.2035,6.4087,1222.29,30288.1,31289.9,Region1,0.0141
10.00,5.5686,4.9486,4.9814,1295.26,24161.2,24321.5,Region4,0.0029
10.00,6.0392,4.1769,4.1824,1404.72,20393.4,20420.2,Region4,0.0006
10.00,6.8235,3.4469,3.4597,1587.15,16829.2,16891.6,Region4,0.0016
10.00,7.5294,3.0439,3.0625,1751.34,14861.6,14952.5,Region4,0.0026
10.00,8.2745,2.6881,2.7663,1924.65,13124.5,13506.4,Region4,0.0125
10.00,9.2353,2.4282,2.4887,2148.13,11855.5,12151.0,Region4,0.0107
10.00,10.0000,2.2183,2.3197,2326.00,10830.7,11325.8,Region4,0.0194
10.00,10.8431,2.0964,2.1685,2522.11,10235.5,10587.7,Region4,0.0147
10.00,11.4118,2.0495,2.0819,2654.38,10006.5,10164.9,Region4,0.0068
10.00,11.7451,2.0037,2.0358,2731.91,9782.9,9939.7,Region4,0.0069


==> results_and_discussion/moody_validation_pref_12p00.csv <==
p0_over_pref,h_over_href,G_lit_dimless,G_solver_dimless,h0_kJkg,G_lit_kgm2s,G_solver_kgm2s,region,log10_err
12.00,0.6471,26.6543,26.1911,150.52,130137.7,127876.1,Region1,0.0076
12.00,1.0588,26.0586,26.1151,246.28,127229.2,127505.3,Region1,0.0009
12.00,1.5098,26.0586,25.9102,351.18,127229.2,126504.6,Region1,0.0025
12.00,2.0784,25.4762,25.3929,483.44,124385.7,123979.0,Region1,0.0014
12.00,2.5882,24.6270,24.6632,602.02,120239.6,120416.2,Region1,0.0006
12.00,2.9608,23.8060,23.9597,688.68,116231.1,116981.7,Region1,0.0028
12.00,3.5098,23.0125,22.5905,816.38,112356.9,110296.5,Region1,0.0080
12.00,3.9216,21.0232,21.1889,912.16,102644.3,103453.1,Region1,0.0034
12.00,4.3137,19.2059,19.4703,1003.37,93771.4,95062.1,Region1,0.0059
12.00,4.6667,17.1536,4.5143,1085.47,83751.2,22040.8,Region1,0.5798
12.00,5.0196,14.3162,5.5938,1167.56,69897.8,27311.3,Region1,0.4081
12.00,5.1961,11.8139,6.1799,1208.61,57680.5,30172.8,Region1,0.2814
12.00,5.3529,9.1098,6.7248,1245.08,44477.9,32833.5,Region1,0.1318
12.00,5.5294,6.7905,7.3379,1286.14,33154.1,35827.0,Region1,0.0337
12.00,5.8039,5.6036,5.8107,1349.99,27359.2,28370.1,Region4,0.0158
12.00,6.2353,4.7836,4.9601,1450.33,23355.6,24217.4,Region4,0.0157
12.00,6.8235,4.1300,4.2711,1587.15,20164.4,20853.2,Region4,0.0146
12.00,7.4118,3.6887,3.8184,1723.98,18009.8,18643.1,Region4,0.0150
12.00,8.0784,3.3698,3.4514,1879.04,16452.8,16851.1,Region4,0.0104
12.00,8.6863,3.1135,3.1971,2020.43,15201.4,15609.4,Region4,0.0115
12.00,9.3333,2.8444,2.9809,2170.93,13887.6,14554.2,Region4,0.0204
12.00,9.8431,2.7187,2.8389,2289.51,13273.9,13860.6,Region4,0.0188
12.00,10.4314,2.5985,2.6981,2426.34,12687.0,13173.1,Region4,0.0163
12.00,11.0980,2.4557,2.5616,2581.39,11989.8,12506.7,Region4,0.0183
12.00,11.7451,2.3739,2.4473,2731.91,11590.4,11948.7,Region4,0.0132


==> results_and_discussion/moody_validation_pref_14p00.csv <==
p0_over_pref,h_over_href,G_lit_dimless,G_solver_dimless,h0_kJkg,G_lit_kgm2s,G_solver_kgm2s,region,log10_err
14.00,0.6667,28.8485,28.3233,155.07,140850.7,138286.5,Region1,0.0080
14.00,1.0588,28.2037,28.2362,246.28,137702.5,137861.2,Region1,0.0005
14.00,1.5294,28.2037,27.9831,355.74,137702.5,136625.5,Region1,0.0034
14.00,1.9412,28.2037,27.6278,451.52,137702.5,134890.7,Region1,0.0090
14.00,2.4706,26.9572,26.9406,574.66,131616.6,131535.3,Region1,0.0003
14.00,3.0980,25.7658,25.7726,720.59,125799.7,125833.0,Region1,0.0001
14.00,3.6471,24.0766,24.3347,848.32,117552.3,118812.6,Region1,0.0046
14.00,4.2353,22.2454,22.1149,985.13,108611.6,107974.5,Region1,0.0026
14.00,4.7059,19.6450,4.6065,1094.59,95915.3,22490.8,Region1,0.6299
14.00,5.0588,16.9609,5.6965,1176.68,82810.4,27812.6,Region1,0.4738
14.00,5.4118,13.0787,6.9009,1258.78,63855.8,33693.3,Region1,0.2777
14.00,5.6078,10.0851,7.5874,1304.37,49239.8,37044.9,Region1,0.1236
14.00,5.7255,8.3223,8.0119,1331.75,40633.0,39117.3,Region1,0.0165
14.00,5.9608,6.5641,6.6843,1386.48,32048.7,32635.5,Region1,0.0079
14.00,6.2353,5.7968,6.0620,1450.33,28302.5,29597.5,Region4,0.0194
14.00,6.5686,5.3559,5.4702,1527.86,26149.8,26707.9,Region4,0.0092
14.00,7.0000,4.8929,4.9281,1628.20,23889.2,24060.9,Region4,0.0031
14.00,7.4706,4.5208,4.4970,1737.66,22072.5,21956.1,Region4,0.0023
14.00,8.0392,4.0377,4.1066,1869.92,19713.8,20050.1,Region4,0.0073
14.00,8.5490,3.7730,3.8335,1988.50,18421.4,18717.0,Region4,0.0069
14.00,9.2941,3.3698,3.5192,2161.81,16452.8,17182.4,Region4,0.0188
14.00,9.9804,3.1135,3.2901,2321.44,15201.4,16063.9,Region4,0.0240
14.00,10.6078,2.9425,3.1162,2467.37,14366.5,15214.4,Region4,0.0249
14.00,11.2549,2.8444,2.9631,2617.89,13887.6,14467.1,Region4,0.0178
14.00,11.7255,2.7496,2.8651,2727.35,13424.7,13988.7,Region4,0.0179


==> results_and_discussion/moody_validation_pref_16p00.csv <==
p0_over_pref,h_over_href,G_lit_dimless,G_solver_dimless,h0_kJkg,G_lit_kgm2s,G_solver_kgm2s,region,log10_err
16.00,0.7059,30.1825,30.2616,164.19,147363.9,147749.9,Region1,0.0011
16.00,1.0196,30.1825,30.2025,237.16,147363.9,147461.3,Region1,0.0003
16.00,1.3333,30.1825,30.0446,310.13,147363.9,146690.6,Region1,0.0020
16.00,1.7255,30.1825,29.7701,401.35,147363.9,145350.2,Region1,0.0060
16.00,2.0980,29.5079,29.3811,487.99,144070.2,143451.1,Region1,0.0019
16.00,2.5098,29.1763,28.8177,583.78,142451.2,140700.2,Region1,0.0054
16.00,2.8431,28.5243,28.2424,661.31,139267.8,137891.6,Region1,0.0043
16.00,3.2549,27.5734,27.3689,757.09,134625.1,133626.5,Region1,0.0032
16.00,3.6471,26.3547,26.3251,848.32,128674.9,128530.2,Region1,0.0005
16.00,4.0196,25.1899,25.0750,934.96,122987.9,122426.7,Region1,0.0020
16.00,4.4314,23.0125,23.2956,1030.74,112356.9,113738.9,Region1,0.0053
16.00,4.8235,21.2622,4.9333,1121.95,103811.2,24086.4,Region1,0.6345
16.00,5.1373,19.2059,5.9301,1194.94,93771.4,28953.1,Region1,0.5104
16.00,5.3922,16.3955,6.8068,1254.23,80049.8,33233.9,Region1,0.3818
16.00,5.6471,13.6835,7.6989,1313.52,66808.7,37589.3,Region1,0.2498
16.00,5.8039,11.0394,8.2685,1349.99,53899.1,40370.5,Region1,0.1255
16.00,6.0000,8.7072,8.9996,1395.60,42512.3,43939.9,Region1,0.0143
16.00,6.3137,6.7905,7.0663,1468.57,33154.1,34500.9,Region4,0.0173
16.00,6.6863,6.0649,6.2620,1555.23,29611.4,30573.7,Region4,0.0139
16.00,7.1961,5.5406,5.5334,1673.81,27051.6,27016.6,Region4,0.0006
16.00,7.7059,4.9486,5.0232,1792.39,24161.2,24525.6,Region4,0.0065
16.00,8.3137,4.5208,4.5732,1933.77,22072.5,22328.6,Region4,0.0050
16.00,8.9020,4.1769,4.2388,2070.61,20393.4,20695.8,Region4,0.0064
16.00,9.5294,3.7730,3.9539,2216.54,18421.4,19304.8,Region4,0.0203
16.00,10.3137,3.5257,3.6686,2398.97,17214.0,17911.5,Region4,0.0173
16.00,10.9804,3.3698,3.4698,2554.04,16452.8,16940.9,Region4,0.0127
16.00,11.5882,3.2209,3.3145,2695.42,15725.8,16182.6,Region4,0.0124


==> results_and_discussion/moody_validation_pref_1p00.csv <==
p0_over_pref,h_over_href,G_lit_dimless,G_solver_dimless,h0_kJkg,G_lit_kgm2s,G_solver_kgm2s,region,log10_err
1.00,0.4510,7.6029,7.0518,104.90,37120.6,34429.7,Region1,0.0327
1.00,0.6667,7.6029,7.2372,155.07,37120.6,35335.2,Region1,0.0214
1.00,1.3137,7.1852,7.3349,305.57,35081.2,35811.9,Region1,0.0090
1.00,1.9412,6.5641,6.5821,451.52,32048.7,32136.7,Region1,0.0012
1.00,2.4314,5.0617,4.9645,565.54,24713.4,24238.8,Region1,0.0084
1.00,2.6471,3.9475,0.7502,615.72,19273.4,3662.7,Region1,0.7212
1.00,2.8235,2.7496,0.9277,656.75,13424.7,4529.6,Region1,0.4718
1.00,2.8627,1.9812,0.9710,665.86,9673.1,4741.0,Region1,0.3097
1.00,2.9216,1.2050,1.0388,679.56,5883.3,5072.1,Region1,0.0644
1.00,3.0588,0.8393,0.8721,711.48,4097.8,4257.9,Region4,0.0166
1.00,3.5686,0.5980,0.5972,830.06,2919.7,2915.8,Region4,0.0006
1.00,4.2941,0.4559,0.4616,998.81,2225.9,2253.8,Region4,0.0054
1.00,5.1373,0.3762,0.3827,1194.94,1836.8,1868.6,Region4,0.0075
1.00,6.0392,0.3248,0.3317,1404.72,1585.8,1619.7,Region4,0.0092
1.00,6.6275,0.3001,0.3078,1541.56,1465.2,1502.8,Region4,0.0110
1.00,7.4510,0.2742,0.2817,1733.10,1338.8,1375.1,Region4,0.0116
1.00,8.2549,0.2591,0.2617,1920.09,1265.0,1277.6,Region4,0.0043
1.00,9.2353,0.2394,0.2422,2148.13,1168.9,1182.8,Region4,0.0051
1.00,10.1373,0.2263,0.2277,2357.94,1104.9,1112.0,Region4,0.0028
1.00,11.1961,0.2138,0.2137,2604.21,1043.9,1043.2,Region4,0.0003
1.00,11.8235,0.2067,0.2065,2750.15,1009.2,1008.0,Region4,0.0005


==> results_and_discussion/moody_validation_pref_20p00.csv <==
p0_over_pref,h_over_href,G_lit_dimless,G_solver_dimless,h0_kJkg,G_lit_kgm2s,G_solver_kgm2s,region,log10_err
20.00,0.6863,34.1777,33.8695,159.63,166870.2,165365.4,Region1,0.0039
20.00,0.9608,34.1777,33.7711,223.48,166870.2,164884.7,Region1,0.0052
20.00,1.4118,34.1777,33.5476,328.38,166870.2,163793.5,Region1,0.0081
20.00,1.8235,33.7936,33.2034,424.15,164994.8,162113.1,Region1,0.0077
20.00,2.2353,33.4138,32.7414,519.93,163140.5,159857.4,Region1,0.0088
20.00,2.6863,32.6671,32.0548,624.83,159494.8,156505.4,Region1,0.0082
20.00,3.0980,31.2233,31.2667,720.59,152445.5,152657.2,Region1,0.0006
20.00,3.6667,29.8433,29.8721,852.87,145707.8,145848.4,Region1,0.0004
20.00,4.0784,28.5243,28.5528,948.64,139267.8,139406.9,Region1,0.0004
20.00,4.4902,26.6543,26.8529,1044.42,130137.7,131107.3,Region1,0.0032
20.00,4.8824,24.6270,5.0672,1135.65,120239.6,24740.2,Region1,0.6866
20.00,5.1569,22.4982,5.9443,1199.50,109845.8,29022.9,Region1,0.5780
20.00,5.4902,20.0941,7.0892,1277.02,98108.0,34612.4,Region1,0.4525
20.00,5.8039,17.5457,8.2077,1349.99,85665.6,40073.4,Region1,0.3300
20.00,6.0392,14.8099,9.0830,1404.72,72308.3,44347.0,Region1,0.2123
20.00,6.2745,11.9481,9.9805,1459.45,58335.7,48729.0,Region1,0.0781
20.00,6.3922,9.8597,10.4235,1486.83,48139.3,50891.8,Region1,0.0241
20.00,6.7059,8.1363,8.3604,1559.79,39724.9,40819.2,Region1,0.0118
20.00,6.9608,7.5175,7.7088,1619.08,36703.7,37637.4,Region4,0.0109
20.00,7.3333,6.9457,7.0177,1705.73,33911.9,34263.3,Region4,0.0045
20.00,7.8431,6.2740,6.3329,1824.31,30632.4,30920.0,Region4,0.0041
20.00,8.3137,5.8627,5.8590,1933.77,28624.2,28606.2,Region4,0.0003
20.00,8.8235,5.4168,5.4532,2052.35,26447.1,26625.1,Region4,0.0029
20.00,9.3333,5.0617,5.1239,2170.93,24713.4,25016.9,Region4,0.0053
20.00,9.9216,4.6767,4.8107,2307.76,22833.7,23487.8,Region4,0.0123
20.00,10.3725,4.4700,4.6068,2412.64,21824.5,22492.2,Region4,0.0131
20.00,10.9608,4.2244,4.3766,2549.48,20625.3,21368.3,Region4,0.0154
20.00,11.2941,4.1300,4.2608,2627.01,20164.4,20803.0,Region4,0.0135


==> results_and_discussion/moody_validation_pref_2p00.csv <==
p0_over_pref,h_over_href,G_lit_dimless,G_solver_dimless,h0_kJkg,G_lit_kgm2s,G_solver_kgm2s,region,log10_err
2.00,0.4706,11.0394,10.3830,109.46,53899.1,50694.4,Region1,0.0266
2.00,0.9216,10.7927,10.5148,214.36,52694.6,51337.6,Region1,0.0113
2.00,1.3529,10.4329,10.4989,314.68,50937.9,51260.3,Region1,0.0027
2.00,1.9412,10.1997,9.9372,451.52,49799.3,48517.8,Region1,0.0113
2.00,2.5294,9.0074,8.5923,588.34,43978.0,41951.2,Region1,0.0205
2.00,2.8824,7.2669,7.2621,670.45,35480.1,35456.5,Region1,0.0003
2.00,3.1569,5.7968,1.3350,734.29,28302.5,6518.1,Region1,0.6377
2.00,3.3333,3.9923,1.5966,775.33,19492.1,7795.4,Region1,0.3980
2.00,3.4314,2.4009,1.7558,798.14,11722.2,8572.6,Region1,0.1359
2.00,3.4902,1.6723,1.8550,811.82,8164.9,9057.1,Region1,0.0450
2.00,3.9216,1.1781,1.2262,912.16,5752.0,5986.8,Region4,0.0174
2.00,4.5098,0.9397,0.9577,1048.98,4588.0,4676.0,Region4,0.0083
2.00,5.2353,0.7843,0.7930,1217.73,3829.3,3871.8,Region4,0.0048
2.00,6.0784,0.6695,0.6803,1413.84,3268.8,3321.4,Region4,0.0069
2.00,7.3725,0.5716,0.5746,1714.84,2790.8,2805.4,Region4,0.0023
2.00,8.9804,0.4879,0.4937,2088.84,2382.1,2410.7,Region4,0.0052
2.00,10.4314,0.4358,0.4442,2426.34,2127.8,2168.8,Region4,0.0083
2.00,11.9020,0.3981,0.4067,2768.41,1943.7,1985.6,Region4,0.0093


==> results_and_discussion/moody_validation_pref_30p00.csv <==
p0_over_pref,h_over_href,G_lit_dimless,G_solver_dimless,h0_kJkg,G_lit_kgm2s,G_solver_kgm2s,region,log10_err
30.00,0.6667,42.3637,41.4784,155.07,206837.7,202515.2,Region1,0.0092
30.00,0.9412,42.3637,41.3890,218.92,206837.7,202079.0,Region1,0.0101
30.00,1.3529,41.8876,41.1409,314.68,204513.2,200867.7,Region1,0.0078
30.00,1.8235,41.4169,40.7242,424.15,202215.0,198833.1,Region1,0.0073
30.00,2.2941,41.4169,40.1403,533.61,202215.0,195982.0,Region1,0.0136
30.00,2.7059,40.9515,39.4872,629.39,199942.7,192793.5,Region1,0.0158
30.00,3.1765,39.5864,38.5591,738.85,193277.7,188262.2,Region1,0.0114
30.00,3.6471,38.7017,37.4028,848.32,188958.3,182616.4,Region1,0.0148
30.00,4.2353,36.1645,35.5680,985.13,176570.6,173658.4,Region1,0.0072
30.00,4.6275,34.5661,33.9522,1076.36,168766.5,165769.1,Region1,0.0078
30.00,5.2549,30.8724,6.1446,1222.29,150732.3,30000.4,Region1,0.7011
30.00,5.7843,27.5734,7.9875,1345.43,134625.1,38998.2,Region1,0.5381
30.00,6.2353,23.5385,9.6630,1450.33,114925.0,47179.1,Region1,0.3867
30.00,6.5882,20.3224,10.8260,1532.42,99222.7,52857.2,Region1,0.2735
30.00,6.9020,17.3486,11.6375,1605.41,84703.3,56819.4,Region1,0.1734
30.00,7.1176,14.9782,12.1679,1655.55,73130.0,59408.7,Region3,0.0902
30.00,7.5098,11.9481,11.4777,1746.78,58335.7,56038.9,Region3,0.0174
30.00,7.8431,10.4329,10.3165,1824.31,50937.9,50369.5,Region3,0.0049
30.00,8.1765,9.7489,9.5986,1901.85,47598.3,46864.3,Region4,0.0067
30.00,8.4314,9.0074,9.1526,1961.14,43978.0,44686.8,Region4,0.0069
30.00,8.7647,8.7072,8.6585,2038.67,42512.3,42274.3,Region4,0.0024
30.00,9.1765,8.1363,8.1507,2134.45,39724.9,39795.0,Region4,0.0008
30.00,9.7255,7.6893,7.5992,2262.15,37542.5,37102.5,Region4,0.0051
30.00,10.1961,7.2669,7.2089,2371.61,35480.1,35197.1,Region3,0.0035


==> results_and_discussion/moody_validation_pref_4p00.csv <==
p0_over_pref,h_over_href,G_lit_dimless,G_solver_dimless,h0_kJkg,G_lit_kgm2s,G_solver_kgm2s,region,log10_err
4.00,0.6264,15.2148,14.9747,145.70,74285.2,73112.9,Region1,0.0069
4.00,0.9984,15.2148,15.0126,232.23,74285.2,73297.8,Region1,0.0058
4.00,1.3507,15.0432,14.9626,314.17,73447.3,73053.8,Region1,0.0023
4.00,1.7618,14.8735,14.6680,409.79,72618.8,71615.3,Region1,0.0060
4.00,2.2904,14.0535,13.9515,532.75,68615.2,68117.0,Region1,0.0032
4.00,2.9168,12.6896,12.4923,678.45,61956.1,60992.8,Region1,0.0068
4.00,3.4845,10.3461,10.3171,810.49,50514.1,50372.4,Region1,0.0012
4.00,3.8564,7.5309,2.5448,897.00,36769.1,12424.7,Region1,0.4712
4.00,4.3263,2.5062,2.6123,1006.30,12236.3,12754.2,Region4,0.0180
4.00,4.6786,2.0434,2.1223,1088.24,9976.8,10361.9,Region4,0.0165
4.00,5.5008,1.6103,1.6224,1279.49,7862.2,7921.3,Region4,0.0033
4.00,6.4796,1.2834,1.3363,1507.16,6266.1,6524.4,Region4,0.0175
4.00,7.4192,1.1329,1.1701,1725.71,5531.3,5712.9,Region4,0.0140
4.00,8.9462,0.9449,0.9973,2080.89,4613.4,4869.4,Region4,0.0235
4.00,9.6705,0.8928,0.9385,2249.36,4359.0,4582.2,Region4,0.0217
4.00,10.4144,0.8435,0.8878,2422.39,4118.3,4334.8,Region4,0.0222
4.00,11.1778,0.7970,0.8435,2599.96,3891.3,4118.6,Region4,0.0247
4.00,11.9021,0.7704,0.8072,2768.43,3761.4,3940.9,Region4,0.0202


==> results_and_discussion/moody_validation_pref_6p00.csv <==
p0_over_pref,h_over_href,G_lit_dimless,G_solver_dimless,h0_kJkg,G_lit_kgm2s,G_solver_kgm2s,region,log10_err
6.00,0.5882,18.5657,18.4570,136.82,90645.7,90115.0,Region1,0.0026
6.00,0.8235,18.5657,18.4407,191.55,90645.7,90035.2,Region1,0.0029
6.00,1.1765,18.5657,18.4056,273.65,90645.7,89863.8,Region1,0.0038
6.00,1.5098,18.3571,18.2677,351.18,89627.2,89190.7,Region1,0.0021
6.00,1.9608,17.9468,17.8730,456.08,87624.0,87263.6,Region1,0.0018
6.00,2.2941,17.7452,17.4232,533.61,86639.7,85067.6,Region1,0.0080
6.00,2.6275,16.9609,16.8251,611.16,82810.4,82147.3,Region1,0.0035
6.00,3.0196,16.3955,15.9114,702.36,80049.8,77686.1,Region1,0.0130
6.00,3.5882,14.1553,13.9966,834.62,69112.2,68337.2,Region1,0.0049
6.00,4.1373,10.6714,3.1609,962.34,52102.3,15432.7,Region1,0.5284
6.00,4.3922,8.0449,3.8069,1021.63,39278.6,18586.8,Region1,0.3250
6.00,4.5098,5.7317,4.1299,1048.98,27984.6,20163.9,Region1,0.1423
6.00,4.5686,4.3210,4.2973,1062.66,21097.0,20981.3,Region1,0.0024
6.00,4.7647,3.6062,3.6378,1108.27,17607.0,17761.1,Region4,0.0038
6.00,5.0980,2.9759,3.0298,1185.79,14529.6,14792.8,Region4,0.0078
6.00,5.4902,2.5693,2.6271,1277.02,12544.4,12826.5,Region4,0.0097
6.00,5.9216,2.2690,2.3381,1377.36,11078.2,11415.5,Region4,0.0130
6.00,6.6078,2.0037,2.0328,1536.97,9782.9,9925.2,Region4,0.0063
6.00,7.2353,1.8305,1.8404,1682.93,8937.3,8985.5,Region4,0.0023
6.00,7.6863,1.7105,1.7322,1787.83,8351.4,8457.4,Region4,0.0055
6.00,8.4314,1.5451,1.5895,1961.14,7543.8,7760.4,Region4,0.0123
6.00,9.0196,1.4768,1.4990,2097.96,7210.4,7318.8,Region4,0.0065
6.00,9.7647,1.3645,1.4041,2271.27,6662.1,6855.4,Region4,0.0124
6.00,10.5490,1.2750,1.3215,2453.70,6225.1,6452.3,Region4,0.0156
6.00,11.2549,1.2187,1.2585,2617.89,5950.2,6144.8,Region4,0.0140
6.00,11.7843,1.1517,1.2168,2741.03,5623.1,5941.1,Region4,0.0239


==> results_and_discussion/moody_validation_pref_8p00.csv <==
p0_over_pref,h_over_href,G_lit_dimless,G_solver_dimless,h0_kJkg,G_lit_kgm2s,G_solver_kgm2s,region,log10_err
8.00,0.6471,21.9954,21.3373,150.52,107391.0,104177.8,Region1,0.0132
8.00,0.8824,21.7482,21.3603,205.25,106184.0,104290.1,Region1,0.0078
8.00,1.4510,21.2622,21.1601,337.50,103811.2,103312.7,Region1,0.0021
8.00,2.0196,20.7870,20.6721,469.76,101491.0,100930.0,Region1,0.0024
8.00,2.5098,20.0941,19.9696,583.78,98108.0,97500.4,Region1,0.0027
8.00,3.0000,19.2059,18.9720,697.80,93771.4,92629.2,Region1,0.0053
8.00,3.4510,17.9468,17.7241,802.70,87624.0,86536.4,Region1,0.0054
8.00,3.8824,16.0291,16.0859,903.05,78260.9,78538.1,Region1,0.0015
8.00,4.2549,13.9963,3.4318,989.69,68335.9,16755.3,Region1,0.6105
8.00,4.4706,11.8139,4.0004,1039.86,57680.5,19531.7,Region1,0.4703
8.00,4.6863,9.4240,4.6138,1090.03,46012.0,22526.7,Region1,0.3102
8.00,4.8039,7.6029,4.9642,1117.39,37120.6,24237.1,Region1,0.1851
8.00,4.9020,5.8627,5.2672,1140.21,28624.2,25716.8,Region1,0.0465
8.00,5.0784,4.7298,4.7910,1181.24,23092.9,23391.9,Region1,0.0056
8.00,5.3725,3.9031,3.9773,1249.64,19056.6,19418.8,Region4,0.0082
8.00,5.7451,3.4860,3.4636,1336.31,17020.1,16910.8,Region4,0.0028
8.00,6.1961,3.0439,3.0621,1441.21,14861.6,14950.5,Region4,0.0026
8.00,6.5686,2.7808,2.8233,1527.86,13577.1,13784.6,Region4,0.0066
8.00,7.0196,2.5404,2.6000,1632.76,12403.3,12694.4,Region4,0.0101
8.00,7.5294,2.3739,2.4036,1751.34,11590.4,11735.5,Region4,0.0054
8.00,7.9412,2.2435,2.2745,1847.12,10953.7,11105.2,Region4,0.0060
8.00,8.2745,2.1202,2.1843,1924.65,10351.7,10664.7,Region4,0.0129
8.00,8.8039,2.0495,2.0611,2047.79,10006.5,10063.0,Region4,0.0024
8.00,9.2941,1.9152,1.9640,2161.81,9350.8,9589.3,Region4,0.0109
8.00,9.7059,1.8513,1.8924,2257.59,9038.8,9239.7,Region4,0.0095
8.00,10.1765,1.7496,1.8196,2367.05,8542.3,8883.9,Region4,0.0170
8.00,10.6471,1.7300,1.7546,2476.52,8446.6,8566.7,Region4,0.0061
8.00,11.0784,1.6165,1.7008,2576.84,7892.4,8304.2,Region4,0.0221
8.00,11.6078,1.5804,1.6412,2699.97,7716.2,8012.9,Region4,0.0164
8.00,11.9608,1.5804,1.6047,2782.08,7716.2,7835.0,Region4,0.0066


==> results_and_discussion/zaloudek_validation_full.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.0001,5.0,34.820,302.99,34.474,34.556,457.22,421.99,Region1,0.0024,0.0348
0.0001,10.0,69.627,375.23,68.948,69.088,748.12,771.94,Region1,0.0020,0.0136
0.0001,15.0,104.256,421.64,103.421,103.625,1033.95,1095.85,Region1,0.0020,0.0252
0.0001,20.0,138.872,456.69,137.895,138.166,1331.93,1402.79,Region1,0.0020,0.0225
0.0001,30.0,208.324,509.44,206.843,207.252,1866.90,1984.15,Region1,0.0020,0.0265
0.0001,50.0,348.498,582.25,344.738,345.421,2887.55,3056.79,Region1,0.0020,0.0247
0.0001,75.0,525.958,645.91,517.107,518.092,4162.84,4291.31,Region1,0.0019,0.0132
0.0001,100.0,705.429,694.71,689.476,690.701,5515.55,5452.59,Region1,0.0018,0.0050
0.0001,150.0,1068.923,769.41,1034.214,1035.735,7307.83,7612.60,Region1,0.0015,0.0177
0.0001,200.0,1437.038,827.22,1378.952,1380.568,9282.36,9622.31,Region1,0.0012,0.0156
0.0001,300.0,2183.679,916.76,2068.427,2069.862,12828.85,13357.24,Region1,0.0007,0.0175
0.0001,500.0,3709.556,1046.10,3447.379,3448.116,20697.94,20024.86,Region1,0.0002,0.0144
0.0001,750.0,5670.410,1165.91,5171.068,5171.955,27423.74,27426.49,Region1,0.0002,0.0000
0.0001,1000.0,7689.466,1263.22,6894.758,6897.329,36335.09,34204.24,Region1,0.0004,0.0262
0.0001,1500.0,11908.827,1424.99,10342.137,10348.792,49516.03,46179.99,Region1,0.0006,0.0303
0.0001,2000.0,16383.782,1566.84,13789.516,13790.784,58622.67,55115.95,Region1,0.0001,0.0268
0.0001,3000.0,25962.988,1878.58,20684.274,20685.652,67478.49,67956.87,Region3,0.0001,0.0031
0.05,5.0,48.428,421.49,34.474,34.537,312.72,298.82,Region4,0.0018,0.0197
0.05,10.0,94.887,491.53,68.948,68.633,572.64,562.28,Region4,0.0046,0.0079
0.05,15.0,140.673,536.48,103.421,102.666,837.24,812.42,Region4,0.0073,0.0131
0.05,20.0,186.459,570.41,137.895,137.050,1093.81,1057.08,Region4,0.0061,0.0148
0.05,30.0,278.030,621.43,206.843,206.603,1576.89,1534.42,Region4,0.0012,0.0119
0.05,50.0,458.480,691.75,344.738,345.384,2508.59,2435.34,Region4,0.0019,0.0129
0.05,75.0,679.329,753.12,517.107,516.861,3565.99,3483.26,Region4,0.0005,0.0102
0.05,100.0,905.565,800.10,689.476,695.402,4724.75,4535.91,Region4,0.0086,0.0177
0.05,150.0,1336.491,871.88,1034.214,1034.198,6348.76,6404.41,Region4,0.0000,0.0038
0.05,200.0,1767.416,927.33,1378.952,1375.124,8178.40,8191.76,Region4,0.0028,0.0007
0.05,300.0,2629.267,1012.96,2068.427,2059.445,11463.25,11576.19,Region4,0.0043,0.0043
0.05,500.0,4396.061,1136.13,3447.379,3471.811,18494.70,18040.75,Region4,0.0071,0.0108
0.05,750.0,6550.687,1249.56,5171.068,5155.636,25203.85,24945.69,Region4,0.0030,0.0045
0.05,1000.0,8766.855,1341.17,6894.758,6826.690,32927.32,31266.87,Region1,0.0099,0.0225
0.05,1500.0,13136.743,1492.22,10342.137,10227.697,46152.57,43046.47,Region1,0.0111,0.0303
0.05,2000.0,17538.145,1623.18,13789.516,13980.993,55414.79,55105.07,Region1,0.0139,0.0024
0.05,3000.0,26347.997,1904.59,20684.274,20627.558,68434.54,67753.19,Region3,0.0027,0.0043
0.10,5.0,52.468,541.76,34.474,34.451,256.81,243.35,Region4,0.0006,0.0234
0.10,10.0,103.640,609.71,68.948,68.824,476.93,466.34,Region4,0.0018,0.0098
0.10,15.0,154.812,653.27,103.421,103.608,687.56,683.86,Region4,0.0018,0.0023
0.10,20.0,205.312,686.11,137.895,138.206,898.26,894.27,Region4,0.0023,0.0019
0.10,30.0,304.963,735.43,206.843,207.074,1350.80,1300.47,Region4,0.0011,0.0165
0.10,50.0,501.573,803.29,344.738,344.669,2148.92,2078.18,Region4,0.0002,0.0145
0.10,75.0,743.968,862.38,517.107,516.514,3097.99,3006.90,Region4,0.0011,0.0130
0.10,100.0,986.364,907.52,689.476,690.320,4162.84,3914.47,Region4,0.0012,0.0267
0.10,150.0,1465.768,976.34,1034.214,1037.861,5672.95,5656.17,Region4,0.0035,0.0013
0.10,200.0,1929.013,1029.34,1378.952,1375.986,7307.83,7271.23,Region4,0.0022,0.0022
0.10,300.0,2866.276,1110.94,2068.427,2068.878,10388.15,10444.20,Region4,0.0002,0.0023
0.10,500.0,4697.708,1227.69,3447.379,3434.307,16525.99,16256.24,Region4,0.0038,0.0071
0.10,750.0,7024.705,1334.49,5171.068,5187.097,23824.67,23216.60,Region4,0.0031,0.0112
0.10,1000.0,9308.610,1420.16,6894.758,6899.091,29839.16,29543.39,Region4,0.0006,0.0043
0.10,1500.0,13926.823,1560.14,10342.137,10356.041,42416.62,41382.87,Region1,0.0013,0.0107
0.10,2000.0,18426.267,1679.95,13789.516,13776.379,51650.65,51992.78,Region3,0.0010,0.0029
0.10,3000.0,26694.382,1930.67,20684.274,20616.741,67478.49,66597.52,Region3,0.0033,0.0057
0.15,5.0,54.488,662.42,34.474,34.427,219.32,210.61,Region4,0.0014,0.0176
0.15,10.0,108.353,728.36,68.948,69.041,418.37,407.79,Region4,0.0014,0.0111
0.15,15.0,161.546,770.56,103.421,103.522,586.01,597.91,Region4,0.0010,0.0087
0.15,20.0,214.065,802.35,137.895,137.782,786.96,782.47,Region4,0.0008,0.0025
0.15,30.0,319.103,850.04,206.843,206.833,1182.45,1145.65,Region4,0.0000,0.0137
0.15,50.0,525.812,915.50,344.738,344.197,1905.90,1842.59,Region4,0.0016,0.0147
0.15,75.0,781.674,972.37,517.107,516.266,2745.59,2684.14,Region4,0.0016,0.0098
0.15,100.0,1034.843,1015.71,689.476,688.189,3687.10,3499.91,Region4,0.0019,0.0226
0.15,150.0,1541.180,1081.58,1034.214,1036.094,5164.47,5098.63,Region4,0.0018,0.0056
0.15,200.0,2036.744,1132.17,1378.952,1380.154,6556.69,6622.73,Region4,0.0009,0.0044
0.15,300.0,3017.099,1209.74,2068.427,2068.946,9313.73,9557.06,Region4,0.0003,0.0112
0.15,500.0,4956.264,1320.02,3447.379,3453.548,15012.07,15132.14,Region4,0.0018,0.0035
0.15,750.0,7326.353,1420.09,5171.068,5167.193,21324.54,21602.14,Region4,0.0007,0.0056
0.15,1000.0,9696.442,1499.73,6894.758,6896.009,28237.81,27802.77,Region4,0.0002,0.0067
0.15,1500.0,14393.529,1628.47,10342.137,10330.852,39552.36,39330.61,Region4,0.0011,0.0024
0.15,2000.0,19081.640,1736.97,13789.516,13753.973,49514.61,49948.18,Region3,0.0026,0.0038
0.15,3000.0,27005.535,1956.79,20684.274,20599.523,64652.76,65488.10,Region3,0.0041,0.0056
0.20,5.0,55.834,783.24,34.474,34.500,199.36,188.79,Region4,0.0008,0.0236
0.20,10.0,110.878,847.19,68.948,68.935,380.80,365.55,Region4,0.0002,0.0177
0.20,15.0,165.586,888.08,103.421,103.396,533.74,537.51,Region4,0.0002,0.0031
0.20,20.0,220.125,918.84,137.895,137.932,717.20,706.52,Region4,0.0003,0.0065
0.20,30.0,328.529,964.92,206.843,207.003,1063.46,1037.27,Region4,0.0008,0.0108
0.20,50.0,543.319,1028.04,344.738,345.141,1740.09,1678.80,Region4,0.0012,0.0156
0.20,75.0,808.607,1082.71,517.107,517.526,2580.18,2454.13,Region4,0.0008,0.0218
0.20,100.0,1069.856,1124.27,689.476,688.743,3418.61,3204.06,Region4,0.0011,0.0281
0.20,150.0,1589.659,1187.25,1034.214,1032.951,4859.59,4670.07,Region4,0.0012,0.0173
0.20,200.0,2106.770,1235.44,1378.952,1379.173,6348.76,6102.86,Region4,0.0002,0.0172
0.20,300.0,3124.831,1309.01,2068.427,2069.080,8774.42,8863.72,Region4,0.0003,0.0044
0.20,500.0,5128.634,1412.83,3447.379,3451.141,14156.56,14137.19,Region4,0.0011,0.0006
0.20,750.0,7584.908,1506.15,5171.068,5175.318,21288.60,20383.07,Region4,0.0008,0.0189
0.20,1000.0,9998.090,1579.72,6894.758,6890.582,27040.62,26325.75,Region4,0.0006,0.0116
0.20,1500.0,14781.362,1697.10,10342.137,10332.544,37371.99,37646.09,Region4,0.0009,0.0032
0.20,2000.0,19548.657,1794.17,13789.516,13785.677,48142.19,48320.56,Region3,0.0003,0.0016
0.20,3000.0,27285.065,1982.92,20684.274,20587.027,63786.01,64440.69,Region3,0.0047,0.0044
0.25,5.0,56.592,904.14,34.474,34.460,178.14,172.14,Region4,0.0004,0.0149
0.25,10.0,112.730,966.13,68.948,68.960,345.08,334.68,Region4,0.0002,0.0133
0.25,15.0,168.616,1005.71,103.421,103.493,490.54,493.26,Region4,0.0007,0.0024
0.25,20.0,224.165,1035.45,137.895,137.960,649.94,648.73,Region4,0.0005,0.0008
0.25,30.0,334.589,1079.94,206.843,206.823,963.72,953.35,Region4,0.0001,0.0047
0.25,50.0,554.092,1140.75,344.738,344.786,1644.87,1547.31,Region4,0.0001,0.0266
0.25,75.0,826.113,1193.25,517.107,517.296,2338.19,2269.40,Region4,0.0004,0.0130
0.25,100.0,1095.442,1233.06,689.476,689.426,3097.99,2973.66,Region4,0.0001,0.0178
0.25,150.0,1630.058,1293.18,1034.214,1034.308,4466.21,4350.19,Region4,0.0001,0.0114
0.25,200.0,2160.635,1338.99,1378.952,1380.074,5753.33,5695.92,Region4,0.0008,0.0044
0.25,300.0,3205.629,1408.58,2068.427,2069.119,8411.79,8301.98,Region4,0.0003,0.0057
0.25,500.0,5257.911,1505.96,3447.379,3446.780,13571.50,13305.95,Region4,0.0002,0.0086
0.25,750.0,7778.825,1592.51,5171.068,5172.914,20123.67,19314.06,Region4,0.0004,0.0178
0.25,1000.0,10256.645,1660.00,6894.758,6897.284,26290.37,25104.46,Region4,0.0004,0.0200
0.25,1500.0,15126.102,1765.96,10342.137,10348.326,35827.48,36213.82,Region4,0.0006,0.0047
0.25,2000.0,19909.373,1851.53,13789.516,13794.561,46806.47,46771.78,Region4,0.0004,0.0003
0.25,3000.0,27535.568,2009.08,20684.274,20590.453,62016.25,63467.41,Region3,0.0045,0.0100
0.30,5.0,57.181,1025.08,34.474,34.462,166.04,159.38,Region4,0.0004,0.0178
0.30,10.0,114.077,1085.13,68.948,68.986,317.15,310.54,Region4,0.0006,0.0091
0.30,15.0,170.636,1123.41,103.421,103.452,450.83,457.90,Region4,0.0003,0.0068
0.30,20.0,226.858,1152.14,137.895,137.827,597.33,602.46,Region4,0.0005,0.0037
0.30,30.0,339.302,1195.06,206.843,206.867,910.99,887.76,Region4,0.0001,0.0112
0.30,50.0,562.172,1253.56,344.738,344.604,1490.60,1442.93,Region4,0.0004,0.0141
0.30,75.0,839.580,1303.93,517.107,517.381,2118.90,2122.06,Region4,0.0005,0.0006
0.30,100.0,1114.295,1341.99,689.476,689.656,2887.55,2785.51,Region4,0.0003,0.0156
0.30,150.0,1659.685,1399.26,1034.214,1034.548,4104.68,4084.83,Region4,0.0003,0.0021
0.30,200.0,2198.341,1442.71,1378.952,1378.317,5362.52,5351.03,Region4,0.0005,0.0009
0.30,300.0,3264.882,1508.34,2068.427,2066.678,7730.87,7825.45,Region4,0.0008,0.0053
0.30,500.0,5365.643,1599.31,3447.379,3446.904,12472.91,12619.84,Region4,0.0001,0.0051
0.30,750.0,7929.648,1679.11,5171.068,5166.274,18756.73,18380.22,Region4,0.0009,0.0088
0.30,1000.0,10450.562,1740.49,6894.758,6887.823,25203.85,23983.90,Region4,0.0010,0.0215
0.30,1500.0,15384.657,1834.99,10342.137,10333.873,34833.44,34833.83,Region4,0.0008,0.0000
0.30,2000.0,20211.021,1909.02,13789.516,13788.047,44872.06,45313.04,Region4,0.0001,0.0042
0.30,3000.0,27759.370,2035.25,20684.274,20617.127,60295.59,62570.77,Region3,0.0032,0.0161
0.35,5.0,57.644,1146.04,34.474,34.475,154.76,149.15,Region4,0.0000,0.0160
0.35,10.0,115.002,1204.16,68.948,68.950,287.40,290.74,Region4,0.0000,0.0050
0.35,15.0,172.150,1241.15,103.421,103.412,420.21,429.15,Region4,0.0001,0.0091
0.35,20.0,229.214,1268.88,137.895,137.918,548.97,565.66,Region4,0.0002,0.0130
0.35,30.0,342.669,1310.23,206.843,206.755,849.11,833.48,Region4,0.0004,0.0081
0.35,50.0,568.905,1366.45,344.738,344.785,1389.35,1358.46,Region4,0.0001,0.0098
0.35,75.0,849.006,1414.68,517.107,516.811,2002.95,1997.62,Region4,0.0006,0.0012
0.35,100.0,1129.108,1451.01,689.476,689.896,2653.81,2629.30,Region4,0.0006,0.0040
0.35,150.0,1681.231,1505.46,1034.214,1033.608,3880.07,3858.48,Region4,0.0006,0.0024
0.35,200.0,2230.661,1546.56,1378.952,1378.569,5140.90,5068.28,Region4,0.0003,0.0062
0.35,300.0,3318.747,1608.25,2068.427,2069.001,7411.37,7438.38,Region4,0.0003,0.0016
0.35,500.0,5451.828,1692.82,3447.379,3445.887,11790.38,12025.97,Region4,0.0004,0.0086
0.35,750.0,8069.699,1765.88,5171.068,5171.412,17981.56,17607.52,Region4,0.0001,0.0091
0.35,1000.0,10633.705,1821.16,6894.758,6894.410,24504.56,23051.73,Region4,0.0001,0.0265
0.35,1500.0,15643.212,1904.18,10342.137,10347.966,34346.81,33690.76,Region4,0.0006,0.0084
0.35,2000.0,20469.576,1966.62,13789.516,13776.027,44245.18,43962.49,Region4,0.0010,0.0028
0.35,3000.0,27958.886,2061.44,20684.274,20659.695,58622.67,61731.62,Region3,0.0012,0.0224
0.40,5.0,57.981,1267.03,34.474,34.472,146.29,140.61,Region4,0.0000,0.0172
0.40,10.0,115.760,1323.21,68.948,68.942,271.68,274.38,Region4,0.0001,0.0043
0.40,15.0,173.329,1358.92,103.421,103.376,391.66,405.20,Region4,0.0004,0.0148
0.40,20.0,230.898,1385.65,137.895,137.885,533.74,534.46,Region4,0.0001,0.0006
0.40,30.0,345.699,1425.45,206.843,206.895,791.43,788.95,Region4,0.0003,0.0014
0.40,50.0,573.618,1479.39,344.738,344.539,1313.32,1285.80,Region4,0.0006,0.0092
0.40,75.0,857.759,1525.50,517.107,517.126,1866.90,1895.65,Region4,0.0000,0.0066
0.40,100.0,1139.881,1560.11,689.476,689.399,2473.55,2494.21,Region4,0.0001,0.0036
0.40,150.0,1700.084,1611.73,1034.214,1033.789,3719.71,3669.42,Region4,0.0004,0.0059
0.40,200.0,2257.594,1650.49,1378.952,1379.200,4928.44,4827.58,Region4,0.0002,0.0090
0.40,300.0,3359.146,1708.26,2068.427,2068.425,7205.74,7094.84,Region4,0.0000,0.0067
0.40,500.0,5527.240,1786.45,3447.379,3447.556,11463.25,11517.35,Region4,0.0001,0.0020
0.40,750.0,8177.431,1852.77,5171.068,5168.553,17482.65,16900.44,Region4,0.0005,0.0147
0.40,1000.0,10784.529,1901.95,6894.758,6895.946,23491.83,22206.59,Region4,0.0002,0.0244
0.40,1500.0,15837.129,1973.48,10342.137,10336.852,32467.32,32576.59,Region4,0.0005,0.0015
0.40,2000.0,20728.131,2024.30,13789.516,13786.486,43017.59,42793.99,Region4,0.0002,0.0023
0.40,3000.0,28135.996,2087.65,20684.274,20687.904,58622.67,60904.73,Region3,0.0002,0.0166
0.45,5.0,58.275,1388.03,34.474,34.484,134.45,133.44,Region4,0.0003,0.0033
0.45,10.0,116.433,1442.29,68.948,68.976,256.81,260.65,Region4,0.0004,0.0064
0.45,15.0,174.339,1476.71,103.421,103.384,370.23,385.00,Region4,0.0004,0.0170
0.45,20.0,232.244,1502.44,137.895,137.852,511.68,507.89,Region4,0.0003,0.0032
0.45,30.0,347.719,1540.69,206.843,206.746,748.12,749.92,Region4,0.0005,0.0010
0.45,50.0,578.331,1592.37,344.738,344.875,1241.46,1225.60,Region4,0.0004,0.0056
0.45,75.0,864.493,1636.35,517.107,517.123,1840.82,1806.94,Region4,0.0000,0.0081
0.45,100.0,1149.307,1669.24,689.476,689.367,2404.92,2379.31,Region4,0.0002,0.0046
0.45,150.0,1716.244,1718.07,1034.214,1034.313,3616.51,3506.96,Region4,0.0001,0.0134
0.45,200.0,2279.140,1754.49,1378.952,1379.234,4658.75,4616.54,Region4,0.0002,0.0040
0.45,300.0,3394.159,1808.35,2068.427,2068.779,6716.28,6797.67,Region4,0.0002,0.0052
0.45,500.0,5591.878,1880.17,3447.379,3449.523,10835.98,11070.00,Region4,0.0006,0.0093
0.45,750.0,8274.389,1939.77,5171.068,5169.431,16525.99,16282.94,Region4,0.0003,0.0064
0.45,1000.0,10913.807,1982.86,6894.758,6896.536,22520.96,21445.68,Region4,0.0003,0.0212
0.45,1500.0,16031.045,2042.87,10342.137,10343.741,32013.74,31618.54,Region4,0.0002,0.0054
0.45,2000.0,20943.594,2082.06,13789.516,13783.245,41824.05,41674.51,Region4,0.0005,0.0016
0.45,3000.0,28291.971,2113.87,20684.274,20709.738,58622.67,60100.98,Region3,0.0012,0.0108
0.50,5.0,58.486,1509.03,34.474,34.476,128.89,127.20,Region4,0.0001,0.0057
0.50,10.0,116.938,1561.37,68.948,68.974,246.20,248.69,Region4,0.0004,0.0044
0.50,15.0,175.180,1594.52,103.421,103.397,359.96,367.57,Region4,0.0002,0.0091
0.50,20.0,233.423,1619.26,137.895,137.866,470.26,485.07,Region4,0.0002,0.0135
0.50,30.0,349.739,1655.95,206.843,206.834,707.18,716.90,Region4,0.0000,0.0059
0.50,50.0,581.698,1705.37,344.738,344.824,1207.01,1172.00,Region4,0.0002,0.0128
0.50,75.0,869.879,1747.24,517.107,516.990,1740.09,1729.17,Region4,0.0002,0.0027
0.50,100.0,1157.387,1778.42,689.476,689.469,2273.32,2279.39,Region4,0.0000,0.0012
0.50,150.0,1729.710,1824.44,1034.214,1034.690,3418.61,3364.10,Region4,0.0005,0.0070
0.50,200.0,2296.646,1858.55,1378.952,1378.872,4593.66,4429.70,Region4,0.0001,0.0158
0.50,300.0,3421.092,1908.50,2068.427,2067.371,6529.93,6529.53,Region4,0.0005,0.0000
0.50,500.0,5640.358,1973.97,3447.379,3446.808,10535.33,10657.24,Region4,0.0002,0.0050
0.50,750.0,8360.574,2026.85,5171.068,5171.687,16067.47,15733.11,Region4,0.0001,0.0091
0.50,1000.0,11021.538,2063.84,6894.758,6893.658,21896.11,20747.62,Region4,0.0002,0.0234
0.50,1500.0,16203.415,2112.35,10342.137,10349.806,30261.92,30739.91,Region4,0.0007,0.0068
0.50,2000.0,21159.057,2139.89,13789.516,13795.295,41239.76,40683.33,Region4,0.0004,0.0059
0.50,3000.0,28429.846,2140.11,20684.274,20721.963,58622.67,59316.48,Region3,0.0018,0.0051
0.55,5.0,58.654,1630.05,34.474,34.466,123.56,121.75,Region4,0.0002,0.0064
0.55,10.0,117.275,1680.47,68.948,68.923,236.02,238.07,Region4,0.0004,0.0037
0.55,15.0,175.854,1712.33,103.421,103.390,345.08,352.25,Region4,0.0003,0.0089
0.55,20.0,234.433,1736.08,137.895,137.892,463.70,465.12,Region4,0.0000,0.0013
0.55,30.0,351.422,1771.22,206.843,206.900,687.56,687.85,Region4,0.0003,0.0002
0.55,50.0,584.391,1818.39,344.738,344.695,1157.13,1124.59,Region4,0.0001,0.0124
0.55,75.0,874.592,1858.16,517.107,516.975,1668.17,1660.97,Region4,0.0003,0.0019
0.55,100.0,1164.120,1887.62,689.476,689.485,2241.56,2190.86,Region4,0.0000,0.0099
0.55,150.0,1740.483,1930.86,1034.214,1034.591,3323.76,3236.07,Region4,0.0004,0.0116
0.55,200.0,2311.459,1962.64,1378.952,1378.492,4403.82,4263.64,Region4,0.0003,0.0140
0.55,300.0,3448.025,2008.70,2068.427,2068.540,6438.71,6298.09,Region4,0.0001,0.0096
0.55,500.0,5688.837,2067.83,3447.379,3448.607,10243.02,10299.96,Region4,0.0004,0.0024
0.55,750.0,8435.986,2114.00,5171.068,5173.688,15403.43,15235.49,Region4,0.0005,0.0048
0.55,1000.0,11118.496,2144.90,6894.758,6892.585,21288.60,20117.94,Region4,0.0003,0.0246
0.55,1500.0,16332.693,2181.89,10342.137,10338.164,29839.16,29880.66,Region4,0.0004,0.0006
0.55,2000.0,21331.427,2197.76,13789.516,13789.330,40663.63,39710.24,Region4,0.0000,0.0103
0.55,3000.0,28551.432,2166.35,20684.274,20692.022,56996.16,58517.01,Region3,0.0004,0.0114
0.60,5.0,58.822,1751.07,34.474,34.472,120.14,117.00,Region4,0.0001,0.0115
0.60,10.0,117.696,1799.57,68.948,68.959,232.73,228.96,Region4,0.0002,0.0071
0.60,15.0,176.527,1830.16,103.421,103.443,340.26,338.89,Region4,0.0002,0.0018
0.60,20.0,235.274,1852.91,137.895,137.903,450.83,447.41,Region4,0.0001,0.0033
0.60,30.0,352.769,1886.51,206.843,206.903,649.94,661.90,Region4,0.0003,0.0079
0.60,50.0,587.084,1931.42,344.738,344.819,1125.02,1083.24,Region4,0.0002,0.0164
0.60,75.0,878.632,1969.09,517.107,516.964,1599.23,1600.26,Region4,0.0003,0.0003
0.60,100.0,1169.507,1996.85,689.476,689.266,2148.92,2111.19,Region4,0.0003,0.0077
0.60,150.0,1749.910,2037.29,1034.214,1034.598,3186.40,3121.91,Region4,0.0004,0.0089
0.60,200.0,2324.926,2066.76,1378.952,1378.576,4281.63,4116.19,Region4,0.0003,0.0171
0.60,300.0,3469.571,2108.94,2068.427,2068.424,6260.06,6086.29,Region4,0.0000,0.0122
0.60,500.0,5726.543,2161.73,3447.379,3447.244,10099.92,9967.81,Region4,0.0000,0.0057
0.60,750.0,8495.238,2201.20,5171.068,5170.854,14976.06,14769.07,Region4,0.0000,0.0060
0.60,1000.0,11204.681,2226.01,6894.758,6891.762,21288.60,19542.70,Region4,0.0004,0.0372
0.60,1500.0,16461.970,2251.50,10342.137,10336.752,29839.16,29115.50,Region4,0.0005,0.0107
0.60,2000.0,21503.797,2255.69,13789.516,13794.903,39535.40,38834.93,Region4,0.0004,0.0078
0.60,3000.0,28657.605,2192.61,20684.274,20653.490,56199.91,57738.87,Region3,0.0015,0.0117
0.65,5.0,58.962,1872.09,34.474,34.474,116.80,112.75,Region4,0.0000,0.0153
0.65,10.0,117.987,1918.68,68.948,68.949,223.11,220.70,Region4,0.0000,0.0047
0.65,15.0,176.996,1947.99,103.421,103.424,330.82,326.74,Region4,0.0000,0.0054
0.65,20.0,235.948,1969.76,137.895,137.882,432.20,431.49,Region4,0.0001,0.0007
0.65,30.0,353.779,2001.81,206.843,206.818,631.91,638.42,Region4,0.0001,0.0045
0.65,50.0,589.104,2044.47,344.738,344.745,1078.53,1045.58,Region4,0.0000,0.0135
0.65,75.0,882.672,2080.04,517.107,517.275,1554.86,1546.70,Region4,0.0003,0.0023
0.65,100.0,1174.894,2106.09,689.476,689.501,2118.90,2040.88,Region4,0.0000,0.0163
0.65,150.0,1757.989,2143.75,1034.214,1034.530,3054.71,3018.82,Region4,0.0003,0.0051
0.65,200.0,2337.045,2170.91,1378.952,1378.872,4162.84,3983.68,Region4,0.0001,0.0191
0.65,300.0,3488.424,2209.20,2068.427,2068.314,6086.38,5894.48,Region4,0.0001,0.0139
0.65,500.0,5764.249,2255.67,3447.379,3448.811,9819.70,9673.63,Region4,0.0004,0.0065
0.65,750.0,8554.490,2288.45,5171.068,5172.568,14766.84,14354.79,Region4,0.0003,0.0123
0.65,1000.0,11290.866,2307.17,6894.758,6896.925,20408.78,19030.46,Region4,0.0003,0.0304
0.65,1500.0,16591.248,2321.15,10342.137,10343.784,29011.26,28429.16,Region4,0.0002,0.0088
0.65,2000.0,21644.989,2313.66,13789.516,13790.755,39535.40,37989.57,Region3,0.0001,0.0173
0.65,3000.0,28749.656,2218.88,20684.274,20622.555,56996.16,56999.42,Region3,0.0030,0.0000
0.70,5.0,59.078,1993.12,34.474,34.473,111.98,108.92,Region4,0.0000,0.0120
0.70,10.0,118.252,2037.79,68.948,68.947,216.92,213.29,Region4,0.0000,0.0073
0.70,15.0,177.429,2065.83,103.421,103.422,321.64,315.86,Region4,0.0000,0.0079
0.70,20.0,236.590,2086.61,137.895,137.898,420.21,417.25,Region4,0.0000,0.0031
0.70,30.0,354.836,2117.12,206.843,206.847,631.91,617.58,Region4,0.0000,0.0100
0.70,50.0,590.974,2157.53,344.738,344.743,1048.60,1011.79,Region4,0.0000,0.0155
0.70,75.0,885.463,2191.00,517.107,517.107,1511.72,1496.92,Region4,0.0000,0.0043
0.70,100.0,1179.217,2215.35,689.476,689.471,2060.11,1976.48,Region4,0.0000,0.0180
0.70,150.0,1764.640,2250.23,1034.214,1034.208,3012.03,2924.57,Region4,0.0000,0.0128
0.70,200.0,2347.426,2275.07,1378.952,1378.959,4104.68,3862.72,Region4,0.0000,0.0264
0.70,300.0,3504.584,2309.49,2068.427,2067.924,5917.51,5718.94,Region4,0.0002,0.0148
0.70,500.0,5791.181,2349.65,3447.379,3446.177,9819.70,9393.10,Region4,0.0003,0.0193
0.70,750.0,8602.969,2375.73,5171.068,5171.286,14766.84,13965.92,Region4,0.0000,0.0242
0.70,1000.0,11355.505,2388.38,6894.758,6893.352,20408.78,18534.34,Region4,0.0002,0.0418
0.70,1500.0,16698.979,2390.84,10342.137,10343.560,28605.97,27771.30,Region4,0.0001,0.0129
0.70,2000.0,21765.942,2371.66,13789.516,13789.628,39535.40,37204.38,Region3,0.0000,0.0264
0.70,3000.0,28828.335,2245.15,20684.274,20605.291,56199.91,56302.05,Region3,0.0038,0.0008
0.75,5.0,59.181,2114.15,34.474,34.473,108.87,105.47,Region4,0.0000,0.0138
0.75,10.0,118.485,2156.91,68.948,68.946,210.90,206.58,Region4,0.0000,0.0090
0.75,15.0,177.807,2183.67,103.421,103.420,304.04,305.99,Region4,0.0000,0.0028
0.75,20.0,237.125,2203.46,137.895,137.895,414.34,404.29,Region4,0.0000,0.0107
0.75,30.0,355.716,2232.43,206.843,206.845,614.37,598.57,Region4,0.0000,0.0113
0.75,50.0,592.627,2270.59,344.738,344.745,1019.51,981.08,Region4,0.0000,0.0167
0.75,75.0,888.186,2301.97,517.107,517.114,1490.60,1452.09,Region4,0.0000,0.0114
0.75,100.0,1183.089,2324.62,689.476,689.478,2002.95,1917.91,Region4,0.0000,0.0188
0.75,150.0,1770.992,2356.73,1034.214,1034.201,3012.03,2839.39,Region4,0.0000,0.0256
0.75,200.0,2356.454,2379.26,1378.952,1378.931,4047.34,3751.86,Region4,0.0000,0.0329
0.75,300.0,3520.367,2409.80,2068.427,2068.420,5917.51,5560.45,Region4,0.0000,0.0270
0.75,500.0,5821.106,2443.65,3447.379,3447.395,9413.87,9145.07,Region4,0.0000,0.0126
0.75,750.0,8646.062,2463.05,5171.068,5169.847,14357.13,13606.30,Region4,0.0002,0.0233
0.75,1000.0,11420.144,2469.62,6894.758,6894.091,19842.53,18085.50,Region4,0.0001,0.0403
0.75,1500.0,16795.938,2460.57,10342.137,10342.479,27812.28,27154.80,Region4,0.0000,0.0104
0.75,2000.0,21854.404,2429.70,13789.516,13787.371,37901.48,36462.79,Region3,0.0002,0.0168
0.75,3000.0,28894.037,2271.44,20684.274,20418.633,56996.16,55640.13,Region3,0.0128,0.0105
0.80,5.0,59.273,2235.19,34.474,34.474,107.35,102.32,Region4,0.0000,0.0208
0.80,10.0,118.693,2276.03,68.948,68.947,207.95,200.47,Region4,0.0000,0.0159
0.80,15.0,178.143,2301.52,103.421,103.419,308.35,297.00,Region4,0.0000,0.0163
0.80,20.0,237.600,2320.32,137.895,137.892,408.55,392.46,Region4,0.0000,0.0174
0.80,30.0,356.492,2347.75,206.843,206.840,614.37,581.21,Region4,0.0000,0.0241
0.80,50.0,594.083,2383.67,344.738,344.741,991.22,952.99,Region4,0.0000,0.0171
0.80,75.0,890.596,2412.95,517.107,517.115,1469.78,1411.04,Region4,0.0000,0.0177
0.80,100.0,1186.538,2433.90,689.476,689.485,2002.95,1864.26,Region4,0.0000,0.0312
0.80,150.0,1776.689,2463.23,1034.214,1034.214,2969.96,2761.31,Region4,0.0000,0.0316
0.80,200.0,2364.574,2483.46,1378.952,1378.940,4047.34,3650.12,Region4,0.0000,0.0449
0.80,300.0,3533.739,2510.14,2068.427,2068.409,5753.33,5413.26,Region4,0.0000,0.0265
0.80,500.0,5846.210,2537.67,3447.379,3447.384,9413.87,8912.85,Region4,0.0000,0.0238
0.80,750.0,8689.031,2550.39,5171.068,5171.024,14156.56,13279.43,Region4,0.0000,0.0278
0.80,1000.0,11478.754,2550.89,6894.758,6894.697,19842.53,17667.59,Region4,0.0000,0.0504
0.80,1500.0,16892.896,2530.33,10342.137,10346.764,28206.33,26591.07,Region4,0.0004,0.0256
0.80,2000.0,21906.529,2487.76,13789.516,13786.099,37901.48,35765.97,Region3,0.0002,0.0252
0.80,3000.0,28947.114,2297.74,20684.274,20417.546,56996.16,55012.12,Region3,0.0129,0.0154
0.85,5.0,59.354,2356.22,34.474,34.475,105.85,99.44,Region4,0.0000,0.0271
0.85,10.0,118.880,2395.15,68.948,68.948,202.18,194.88,Region4,0.0000,0.0160
0.85,15.0,178.447,2419.37,103.421,103.421,304.04,288.76,Region4,0.0000,0.0224
0.85,20.0,238.028,2437.18,137.895,137.894,397.21,381.63,Region4,0.0000,0.0174
0.85,30.0,357.189,2463.07,206.843,206.840,597.33,565.28,Region4,0.0000,0.0239
0.85,50.0,595.381,2496.75,344.738,344.736,963.72,927.19,Region4,0.0000,0.0168
0.85,75.0,892.741,2523.93,517.107,517.110,1429.00,1373.27,Region4,0.0000,0.0173
0.85,100.0,1189.611,2543.19,689.476,689.484,1947.38,1814.85,Region4,0.0000,0.0306
0.85,150.0,1781.798,2569.75,1034.214,1034.226,2887.55,2689.32,Region4,0.0000,0.0309
0.85,200.0,2371.888,2587.67,1378.952,1378.961,4047.34,3556.26,Region4,0.0000,0.0562
0.85,300.0,3545.822,2610.48,2068.427,2068.422,5672.95,5277.23,Region4,0.0000,0.0314
0.85,500.0,5868.913,2631.72,3447.379,3447.374,9282.36,8697.47,Region4,0.0000,0.0283
0.85,750.0,8726.396,2637.76,5171.068,5171.065,13958.79,12972.47,Region4,0.0000,0.0318
0.85,1000.0,11531.356,2632.18,6894.758,6894.708,19842.53,17276.02,Region4,0.0000,0.0602
0.85,1500.0,16953.928,2600.12,10342.137,10333.839,27423.74,26019.03,Region2,0.0008,0.0228
0.85,2000.0,21918.521,2545.85,13789.516,13787.389,37371.99,35113.79,Region3,0.0002,0.0271
0.85,3000.0,28988.011,2324.04,20684.274,21415.562,56996.16,54411.83,Region3,0.0354,0.0202
0.90,5.0,59.426,2477.26,34.474,34.474,104.37,96.78,Region4,0.0000,0.0328
0.90,10.0,119.046,2514.27,68.948,68.948,199.36,189.72,Region4,0.0000,0.0215
0.90,15.0,178.719,2537.22,103.421,103.422,304.04,281.17,Region4,0.0000,0.0340
0.90,20.0,238.415,2554.05,137.895,137.896,402.84,371.65,Region4,0.0000,0.0350
0.90,30.0,357.821,2578.40,206.843,206.843,580.75,550.61,Region4,0.0000,0.0231
0.90,50.0,596.556,2609.83,344.738,344.736,936.98,903.38,Region4,0.0000,0.0159
0.90,75.0,894.671,2634.93,517.107,517.105,1409.03,1338.39,Region4,0.0000,0.0223
0.90,100.0,1192.369,2652.49,689.476,689.477,1920.17,1769.16,Region4,0.0000,0.0356
0.90,150.0,1786.383,2676.27,1034.214,1034.223,2887.55,2622.65,Region4,0.0000,0.0418
0.90,200.0,2378.479,2691.90,1378.952,1378.969,3990.80,3469.26,Region4,0.0000,0.0608
0.90,300.0,3556.782,2710.84,2068.427,2068.447,5672.95,5151.00,Region4,0.0000,0.0419
0.90,500.0,5889.560,2725.78,3447.379,3447.375,9413.87,8497.00,Region4,0.0000,0.0445
0.90,750.0,8760.477,2725.15,5171.068,5171.093,13763.78,12685.84,Region4,0.0000,0.0354
0.90,1000.0,11577.620,2713.50,6894.758,6889.163,19565.33,16895.91,Region2,0.0008,0.0637
0.90,1500.0,16956.467,2669.93,10342.137,10347.869,28206.33,25545.57,Region2,0.0006,0.0430
0.90,2000.0,21886.296,2603.97,13789.516,13791.031,38438.48,34501.95,Region3,0.0001,0.0469
0.90,3000.0,29017.239,2350.35,20684.274,20634.205,56996.16,53827.91,Region3,0.0024,0.0248
0.95,5.0,59.489,2598.30,34.474,34.474,102.91,94.33,Region4,0.0000,0.0378
0.95,10.0,119.193,2633.40,68.948,68.948,199.36,184.96,Region4,0.0000,0.0326
0.95,15.0,178.962,2655.08,103.421,103.422,295.61,274.15,Region4,0.0000,0.0327
0.95,20.0,238.761,2670.91,137.895,137.897,391.66,362.41,Region4,0.0000,0.0337
0.95,30.0,358.392,2693.73,206.843,206.845,580.75,537.02,Region4,0.0000,0.0340
0.95,50.0,597.623,2722.92,344.738,344.740,923.89,881.33,Region4,0.0000,0.0205
0.95,75.0,896.424,2745.93,517.107,517.105,1350.80,1306.04,Region4,0.0000,0.0146
0.95,100.0,1194.865,2761.79,689.476,689.470,1893.35,1726.76,Region4,0.0000,0.0400
0.95,150.0,1790.515,2782.80,1034.214,1034.206,2807.44,2560.68,Region4,0.0000,0.0400
0.95,200.0,2384.417,2796.13,1378.952,1378.951,4047.34,3388.29,Region4,0.0000,0.0772
0.95,300.0,3566.397,2811.21,2068.427,2068.242,5672.95,5032.87,Region2,0.0001,0.0520
0.95,500.0,5901.715,2819.85,3447.379,3447.244,9282.36,8309.48,Region2,0.0000,0.0481
0.95,750.0,8762.801,2812.56,5171.068,5171.201,13571.50,12417.59,Region2,0.0000,0.0386
0.95,1000.0,11553.009,2794.84,6894.758,6895.250,19565.33,16566.38,Region2,0.0001,0.0723
0.95,1500.0,16888.142,2739.77,10342.137,10345.461,28206.33,25060.13,Region2,0.0003,0.0514
0.95,2000.0,21804.621,2662.10,13789.516,13799.185,37901.48,33932.30,Region2,0.0007,0.0480
0.95,3000.0,29035.295,2376.67,20684.274,20643.960,58622.67,53260.41,Region3,0.0019,0.0417
1.00,5.0,63.597,2734.53,34.474,34.473,101.47,99.59,Region2,0.0000,0.0081
1.00,10.0,127.065,2767.71,68.948,68.941,196.57,194.59,Region2,0.0001,0.0044
1.00,15.0,190.458,2788.08,103.421,103.413,291.48,287.84,Region2,0.0001,0.0055
1.00,20.0,253.795,2802.89,137.895,137.890,386.19,379.97,Region2,0.0000,0.0070
1.00,30.0,353.204,2809.06,206.843,206.844,572.64,524.38,Region2,0.0000,0.0382
1.00,50.0,589.365,2835.99,344.738,344.747,885.71,860.82,Region2,0.0000,0.0124
1.00,75.0,884.470,2856.90,517.107,517.209,1350.80,1276.06,Region2,0.0002,0.0247
1.00,100.0,1179.286,2871.08,689.476,689.574,1866.90,1687.50,Region2,0.0001,0.0439
1.00,150.0,1767.731,2889.33,1034.214,1034.227,2807.44,2502.98,Region2,0.0000,0.0499
1.00,200.0,2354.350,2900.36,1378.952,1378.881,3990.80,3312.62,Region2,0.0001,0.0809
1.00,300.0,3759.442,2926.36,2068.427,2068.321,5672.95,5236.36,Region2,0.0001,0.0348
1.00,500.0,5829.493,2913.92,3447.379,3447.177,9282.36,8134.02,Region2,0.0001,0.0574
1.00,750.0,9334.164,2916.53,5171.068,5171.193,13571.50,13070.39,Region2,0.0000,0.0163
1.00,1000.0,11431.083,2876.09,6894.758,6896.987,19565.33,16246.75,Region2,0.0003,0.0807
1.00,1500.0,16744.660,2809.59,10342.137,10341.920,28206.33,24611.63,Region2,0.0000,0.0592
1.00,2000.0,24739.642,2744.32,13789.516,13783.446,38438.48,38167.99,Region2,0.0004,0.0031
1.00,3000.0,29486.495,2404.81,20684.274,20683.936,58622.67,53938.56,Region3,0.0000,0.0362


==> results_and_discussion/zaloudek_validation_xt_0001.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.0001,5.0,34.820,302.99,34.474,34.556,457.22,421.99,Region1,0.0024,0.0348
0.0001,10.0,69.627,375.23,68.948,69.088,748.12,771.94,Region1,0.0020,0.0136
0.0001,15.0,104.256,421.64,103.421,103.625,1033.95,1095.85,Region1,0.0020,0.0252
0.0001,20.0,138.872,456.69,137.895,138.166,1331.93,1402.79,Region1,0.0020,0.0225
0.0001,30.0,208.324,509.44,206.843,207.252,1866.90,1984.15,Region1,0.0020,0.0265
0.0001,50.0,348.498,582.25,344.738,345.421,2887.55,3056.79,Region1,0.0020,0.0247
0.0001,75.0,525.958,645.91,517.107,518.092,4162.84,4291.31,Region1,0.0019,0.0132
0.0001,100.0,705.429,694.71,689.476,690.701,5515.55,5452.59,Region1,0.0018,0.0050
0.0001,150.0,1068.923,769.41,1034.214,1035.735,7307.83,7612.60,Region1,0.0015,0.0177
0.0001,200.0,1437.038,827.22,1378.952,1380.568,9282.36,9622.31,Region1,0.0012,0.0156
0.0001,300.0,2183.679,916.76,2068.427,2069.862,12828.85,13357.24,Region1,0.0007,0.0175
0.0001,500.0,3709.556,1046.10,3447.379,3448.116,20697.94,20024.86,Region1,0.0002,0.0144
0.0001,750.0,5670.410,1165.91,5171.068,5171.955,27423.74,27426.49,Region1,0.0002,0.0000
0.0001,1000.0,7689.466,1263.22,6894.758,6897.329,36335.09,34204.24,Region1,0.0004,0.0262
0.0001,1500.0,11908.827,1424.99,10342.137,10348.792,49516.03,46179.99,Region1,0.0006,0.0303
0.0001,2000.0,16383.782,1566.84,13789.516,13790.784,58622.67,55115.95,Region1,0.0001,0.0268
0.0001,3000.0,25962.988,1878.58,20684.274,20685.652,67478.49,67956.87,Region3,0.0001,0.0031


==> results_and_discussion/zaloudek_validation_xt_0p05.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.05,5.0,48.428,421.49,34.474,34.537,312.72,298.82,Region4,0.0018,0.0197
0.05,10.0,94.887,491.53,68.948,68.633,572.64,562.28,Region4,0.0046,0.0079
0.05,15.0,140.673,536.48,103.421,102.666,837.24,812.42,Region4,0.0073,0.0131
0.05,20.0,186.459,570.41,137.895,137.050,1093.81,1057.08,Region4,0.0061,0.0148
0.05,30.0,278.030,621.43,206.843,206.603,1576.89,1534.42,Region4,0.0012,0.0119
0.05,50.0,458.480,691.75,344.738,345.384,2508.59,2435.34,Region4,0.0019,0.0129
0.05,75.0,679.329,753.12,517.107,516.861,3565.99,3483.26,Region4,0.0005,0.0102
0.05,100.0,905.565,800.10,689.476,695.402,4724.75,4535.91,Region4,0.0086,0.0177
0.05,150.0,1336.491,871.88,1034.214,1034.198,6348.76,6404.41,Region4,0.0000,0.0038
0.05,200.0,1767.416,927.33,1378.952,1375.124,8178.40,8191.76,Region4,0.0028,0.0007
0.05,300.0,2629.267,1012.96,2068.427,2059.445,11463.25,11576.19,Region4,0.0043,0.0043
0.05,500.0,4396.061,1136.13,3447.379,3471.811,18494.70,18040.75,Region4,0.0071,0.0108
0.05,750.0,6550.687,1249.56,5171.068,5155.636,25203.85,24945.69,Region4,0.0030,0.0045
0.05,1000.0,8766.855,1341.17,6894.758,6826.690,32927.32,31266.87,Region1,0.0099,0.0225
0.05,1500.0,13136.743,1492.22,10342.137,10227.697,46152.57,43046.47,Region1,0.0111,0.0303
0.05,2000.0,17538.145,1623.18,13789.516,13980.993,55414.79,55105.07,Region1,0.0139,0.0024
0.05,3000.0,26347.997,1904.59,20684.274,20627.558,68434.54,67753.19,Region3,0.0027,0.0043


==> results_and_discussion/zaloudek_validation_xt_0p10.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.10,5.0,52.468,541.76,34.474,34.451,256.81,243.35,Region4,0.0006,0.0234
0.10,10.0,103.640,609.71,68.948,68.824,476.93,466.34,Region4,0.0018,0.0098
0.10,15.0,154.812,653.27,103.421,103.608,687.56,683.86,Region4,0.0018,0.0023
0.10,20.0,205.312,686.11,137.895,138.206,898.26,894.27,Region4,0.0023,0.0019
0.10,30.0,304.963,735.43,206.843,207.074,1350.80,1300.47,Region4,0.0011,0.0165
0.10,50.0,501.573,803.29,344.738,344.669,2148.92,2078.18,Region4,0.0002,0.0145
0.10,75.0,743.968,862.38,517.107,516.514,3097.99,3006.90,Region4,0.0011,0.0130
0.10,100.0,986.364,907.52,689.476,690.320,4162.84,3914.47,Region4,0.0012,0.0267
0.10,150.0,1465.768,976.34,1034.214,1037.861,5672.95,5656.17,Region4,0.0035,0.0013
0.10,200.0,1929.013,1029.34,1378.952,1375.986,7307.83,7271.23,Region4,0.0022,0.0022
0.10,300.0,2866.276,1110.94,2068.427,2068.878,10388.15,10444.20,Region4,0.0002,0.0023
0.10,500.0,4697.708,1227.69,3447.379,3434.307,16525.99,16256.24,Region4,0.0038,0.0071
0.10,750.0,7024.705,1334.49,5171.068,5187.097,23824.67,23216.60,Region4,0.0031,0.0112
0.10,1000.0,9308.610,1420.16,6894.758,6899.091,29839.16,29543.39,Region4,0.0006,0.0043
0.10,1500.0,13926.823,1560.14,10342.137,10356.041,42416.62,41382.87,Region1,0.0013,0.0107
0.10,2000.0,18426.267,1679.95,13789.516,13776.379,51650.65,51992.78,Region3,0.0010,0.0029
0.10,3000.0,26694.382,1930.67,20684.274,20616.741,67478.49,66597.52,Region3,0.0033,0.0057


==> results_and_discussion/zaloudek_validation_xt_0p15.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.15,5.0,54.488,662.42,34.474,34.427,219.32,210.61,Region4,0.0014,0.0176
0.15,10.0,108.353,728.36,68.948,69.041,418.37,407.79,Region4,0.0014,0.0111
0.15,15.0,161.546,770.56,103.421,103.522,586.01,597.91,Region4,0.0010,0.0087
0.15,20.0,214.065,802.35,137.895,137.782,786.96,782.47,Region4,0.0008,0.0025
0.15,30.0,319.103,850.04,206.843,206.833,1182.45,1145.65,Region4,0.0000,0.0137
0.15,50.0,525.812,915.50,344.738,344.197,1905.90,1842.59,Region4,0.0016,0.0147
0.15,75.0,781.674,972.37,517.107,516.266,2745.59,2684.14,Region4,0.0016,0.0098
0.15,100.0,1034.843,1015.71,689.476,688.189,3687.10,3499.91,Region4,0.0019,0.0226
0.15,150.0,1541.180,1081.58,1034.214,1036.094,5164.47,5098.63,Region4,0.0018,0.0056
0.15,200.0,2036.744,1132.17,1378.952,1380.154,6556.69,6622.73,Region4,0.0009,0.0044
0.15,300.0,3017.099,1209.74,2068.427,2068.946,9313.73,9557.06,Region4,0.0003,0.0112
0.15,500.0,4956.264,1320.02,3447.379,3453.548,15012.07,15132.14,Region4,0.0018,0.0035
0.15,750.0,7326.353,1420.09,5171.068,5167.193,21324.54,21602.14,Region4,0.0007,0.0056
0.15,1000.0,9696.442,1499.73,6894.758,6896.009,28237.81,27802.77,Region4,0.0002,0.0067
0.15,1500.0,14393.529,1628.47,10342.137,10330.852,39552.36,39330.61,Region4,0.0011,0.0024
0.15,2000.0,19081.640,1736.97,13789.516,13753.973,49514.61,49948.18,Region3,0.0026,0.0038
0.15,3000.0,27005.535,1956.79,20684.274,20599.523,64652.76,65488.10,Region3,0.0041,0.0056


==> results_and_discussion/zaloudek_validation_xt_0p20.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.20,5.0,55.834,783.24,34.474,34.500,199.36,188.79,Region4,0.0008,0.0236
0.20,10.0,110.878,847.19,68.948,68.935,380.80,365.55,Region4,0.0002,0.0177
0.20,15.0,165.586,888.08,103.421,103.396,533.74,537.51,Region4,0.0002,0.0031
0.20,20.0,220.125,918.84,137.895,137.932,717.20,706.52,Region4,0.0003,0.0065
0.20,30.0,328.529,964.92,206.843,207.003,1063.46,1037.27,Region4,0.0008,0.0108
0.20,50.0,543.319,1028.04,344.738,345.141,1740.09,1678.80,Region4,0.0012,0.0156
0.20,75.0,808.607,1082.71,517.107,517.526,2580.18,2454.13,Region4,0.0008,0.0218
0.20,100.0,1069.856,1124.27,689.476,688.743,3418.61,3204.06,Region4,0.0011,0.0281
0.20,150.0,1589.659,1187.25,1034.214,1032.951,4859.59,4670.07,Region4,0.0012,0.0173
0.20,200.0,2106.770,1235.44,1378.952,1379.173,6348.76,6102.86,Region4,0.0002,0.0172
0.20,300.0,3124.831,1309.01,2068.427,2069.080,8774.42,8863.72,Region4,0.0003,0.0044
0.20,500.0,5128.634,1412.83,3447.379,3451.141,14156.56,14137.19,Region4,0.0011,0.0006
0.20,750.0,7584.908,1506.15,5171.068,5175.318,21288.60,20383.07,Region4,0.0008,0.0189
0.20,1000.0,9998.090,1579.72,6894.758,6890.582,27040.62,26325.75,Region4,0.0006,0.0116
0.20,1500.0,14781.362,1697.10,10342.137,10332.544,37371.99,37646.09,Region4,0.0009,0.0032
0.20,2000.0,19548.657,1794.17,13789.516,13785.677,48142.19,48320.56,Region3,0.0003,0.0016
0.20,3000.0,27285.065,1982.92,20684.274,20587.027,63786.01,64440.69,Region3,0.0047,0.0044


==> results_and_discussion/zaloudek_validation_xt_0p25.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.25,5.0,56.592,904.14,34.474,34.460,178.14,172.14,Region4,0.0004,0.0149
0.25,10.0,112.730,966.13,68.948,68.960,345.08,334.68,Region4,0.0002,0.0133
0.25,15.0,168.616,1005.71,103.421,103.493,490.54,493.26,Region4,0.0007,0.0024
0.25,20.0,224.165,1035.45,137.895,137.960,649.94,648.73,Region4,0.0005,0.0008
0.25,30.0,334.589,1079.94,206.843,206.823,963.72,953.35,Region4,0.0001,0.0047
0.25,50.0,554.092,1140.75,344.738,344.786,1644.87,1547.31,Region4,0.0001,0.0266
0.25,75.0,826.113,1193.25,517.107,517.296,2338.19,2269.40,Region4,0.0004,0.0130
0.25,100.0,1095.442,1233.06,689.476,689.426,3097.99,2973.66,Region4,0.0001,0.0178
0.25,150.0,1630.058,1293.18,1034.214,1034.308,4466.21,4350.19,Region4,0.0001,0.0114
0.25,200.0,2160.635,1338.99,1378.952,1380.074,5753.33,5695.92,Region4,0.0008,0.0044
0.25,300.0,3205.629,1408.58,2068.427,2069.119,8411.79,8301.98,Region4,0.0003,0.0057
0.25,500.0,5257.911,1505.96,3447.379,3446.780,13571.50,13305.95,Region4,0.0002,0.0086
0.25,750.0,7778.825,1592.51,5171.068,5172.914,20123.67,19314.06,Region4,0.0004,0.0178
0.25,1000.0,10256.645,1660.00,6894.758,6897.284,26290.37,25104.46,Region4,0.0004,0.0200
0.25,1500.0,15126.102,1765.96,10342.137,10348.326,35827.48,36213.82,Region4,0.0006,0.0047
0.25,2000.0,19909.373,1851.53,13789.516,13794.561,46806.47,46771.78,Region4,0.0004,0.0003
0.25,3000.0,27535.568,2009.08,20684.274,20590.453,62016.25,63467.41,Region3,0.0045,0.0100


==> results_and_discussion/zaloudek_validation_xt_0p30.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.30,5.0,57.181,1025.08,34.474,34.462,166.04,159.38,Region4,0.0004,0.0178
0.30,10.0,114.077,1085.13,68.948,68.986,317.15,310.54,Region4,0.0006,0.0091
0.30,15.0,170.636,1123.41,103.421,103.452,450.83,457.90,Region4,0.0003,0.0068
0.30,20.0,226.858,1152.14,137.895,137.827,597.33,602.46,Region4,0.0005,0.0037
0.30,30.0,339.302,1195.06,206.843,206.867,910.99,887.76,Region4,0.0001,0.0112
0.30,50.0,562.172,1253.56,344.738,344.604,1490.60,1442.93,Region4,0.0004,0.0141
0.30,75.0,839.580,1303.93,517.107,517.381,2118.90,2122.06,Region4,0.0005,0.0006
0.30,100.0,1114.295,1341.99,689.476,689.656,2887.55,2785.51,Region4,0.0003,0.0156
0.30,150.0,1659.685,1399.26,1034.214,1034.548,4104.68,4084.83,Region4,0.0003,0.0021
0.30,200.0,2198.341,1442.71,1378.952,1378.317,5362.52,5351.03,Region4,0.0005,0.0009
0.30,300.0,3264.882,1508.34,2068.427,2066.678,7730.87,7825.45,Region4,0.0008,0.0053
0.30,500.0,5365.643,1599.31,3447.379,3446.904,12472.91,12619.84,Region4,0.0001,0.0051
0.30,750.0,7929.648,1679.11,5171.068,5166.274,18756.73,18380.22,Region4,0.0009,0.0088
0.30,1000.0,10450.562,1740.49,6894.758,6887.823,25203.85,23983.90,Region4,0.0010,0.0215
0.30,1500.0,15384.657,1834.99,10342.137,10333.873,34833.44,34833.83,Region4,0.0008,0.0000
0.30,2000.0,20211.021,1909.02,13789.516,13788.047,44872.06,45313.04,Region4,0.0001,0.0042
0.30,3000.0,27759.370,2035.25,20684.274,20617.127,60295.59,62570.77,Region3,0.0032,0.0161


==> results_and_discussion/zaloudek_validation_xt_0p35.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.35,5.0,57.644,1146.04,34.474,34.475,154.76,149.15,Region4,0.0000,0.0160
0.35,10.0,115.002,1204.16,68.948,68.950,287.40,290.74,Region4,0.0000,0.0050
0.35,15.0,172.150,1241.15,103.421,103.412,420.21,429.15,Region4,0.0001,0.0091
0.35,20.0,229.214,1268.88,137.895,137.918,548.97,565.66,Region4,0.0002,0.0130
0.35,30.0,342.669,1310.23,206.843,206.755,849.11,833.48,Region4,0.0004,0.0081
0.35,50.0,568.905,1366.45,344.738,344.785,1389.35,1358.46,Region4,0.0001,0.0098
0.35,75.0,849.006,1414.68,517.107,516.811,2002.95,1997.62,Region4,0.0006,0.0012
0.35,100.0,1129.108,1451.01,689.476,689.896,2653.81,2629.30,Region4,0.0006,0.0040
0.35,150.0,1681.231,1505.46,1034.214,1033.608,3880.07,3858.48,Region4,0.0006,0.0024
0.35,200.0,2230.661,1546.56,1378.952,1378.569,5140.90,5068.28,Region4,0.0003,0.0062
0.35,300.0,3318.747,1608.25,2068.427,2069.001,7411.37,7438.38,Region4,0.0003,0.0016
0.35,500.0,5451.828,1692.82,3447.379,3445.887,11790.38,12025.97,Region4,0.0004,0.0086
0.35,750.0,8069.699,1765.88,5171.068,5171.412,17981.56,17607.52,Region4,0.0001,0.0091
0.35,1000.0,10633.705,1821.16,6894.758,6894.410,24504.56,23051.73,Region4,0.0001,0.0265
0.35,1500.0,15643.212,1904.18,10342.137,10347.966,34346.81,33690.76,Region4,0.0006,0.0084
0.35,2000.0,20469.576,1966.62,13789.516,13776.027,44245.18,43962.49,Region4,0.0010,0.0028
0.35,3000.0,27958.886,2061.44,20684.274,20659.695,58622.67,61731.62,Region3,0.0012,0.0224


==> results_and_discussion/zaloudek_validation_xt_0p40.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.40,5.0,57.981,1267.03,34.474,34.472,146.29,140.61,Region4,0.0000,0.0172
0.40,10.0,115.760,1323.21,68.948,68.942,271.68,274.38,Region4,0.0001,0.0043
0.40,15.0,173.329,1358.92,103.421,103.376,391.66,405.20,Region4,0.0004,0.0148
0.40,20.0,230.898,1385.65,137.895,137.885,533.74,534.46,Region4,0.0001,0.0006
0.40,30.0,345.699,1425.45,206.843,206.895,791.43,788.95,Region4,0.0003,0.0014
0.40,50.0,573.618,1479.39,344.738,344.539,1313.32,1285.80,Region4,0.0006,0.0092
0.40,75.0,857.759,1525.50,517.107,517.126,1866.90,1895.65,Region4,0.0000,0.0066
0.40,100.0,1139.881,1560.11,689.476,689.399,2473.55,2494.21,Region4,0.0001,0.0036
0.40,150.0,1700.084,1611.73,1034.214,1033.789,3719.71,3669.42,Region4,0.0004,0.0059
0.40,200.0,2257.594,1650.49,1378.952,1379.200,4928.44,4827.58,Region4,0.0002,0.0090
0.40,300.0,3359.146,1708.26,2068.427,2068.425,7205.74,7094.84,Region4,0.0000,0.0067
0.40,500.0,5527.240,1786.45,3447.379,3447.556,11463.25,11517.35,Region4,0.0001,0.0020
0.40,750.0,8177.431,1852.77,5171.068,5168.553,17482.65,16900.44,Region4,0.0005,0.0147
0.40,1000.0,10784.529,1901.95,6894.758,6895.946,23491.83,22206.59,Region4,0.0002,0.0244
0.40,1500.0,15837.129,1973.48,10342.137,10336.852,32467.32,32576.59,Region4,0.0005,0.0015
0.40,2000.0,20728.131,2024.30,13789.516,13786.486,43017.59,42793.99,Region4,0.0002,0.0023
0.40,3000.0,28135.996,2087.65,20684.274,20687.904,58622.67,60904.73,Region3,0.0002,0.0166


==> results_and_discussion/zaloudek_validation_xt_0p45.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.45,5.0,58.275,1388.03,34.474,34.484,134.45,133.44,Region4,0.0003,0.0033
0.45,10.0,116.433,1442.29,68.948,68.976,256.81,260.65,Region4,0.0004,0.0064
0.45,15.0,174.339,1476.71,103.421,103.384,370.23,385.00,Region4,0.0004,0.0170
0.45,20.0,232.244,1502.44,137.895,137.852,511.68,507.89,Region4,0.0003,0.0032
0.45,30.0,347.719,1540.69,206.843,206.746,748.12,749.92,Region4,0.0005,0.0010
0.45,50.0,578.331,1592.37,344.738,344.875,1241.46,1225.60,Region4,0.0004,0.0056
0.45,75.0,864.493,1636.35,517.107,517.123,1840.82,1806.94,Region4,0.0000,0.0081
0.45,100.0,1149.307,1669.24,689.476,689.367,2404.92,2379.31,Region4,0.0002,0.0046
0.45,150.0,1716.244,1718.07,1034.214,1034.313,3616.51,3506.96,Region4,0.0001,0.0134
0.45,200.0,2279.140,1754.49,1378.952,1379.234,4658.75,4616.54,Region4,0.0002,0.0040
0.45,300.0,3394.159,1808.35,2068.427,2068.779,6716.28,6797.67,Region4,0.0002,0.0052
0.45,500.0,5591.878,1880.17,3447.379,3449.523,10835.98,11070.00,Region4,0.0006,0.0093
0.45,750.0,8274.389,1939.77,5171.068,5169.431,16525.99,16282.94,Region4,0.0003,0.0064
0.45,1000.0,10913.807,1982.86,6894.758,6896.536,22520.96,21445.68,Region4,0.0003,0.0212
0.45,1500.0,16031.045,2042.87,10342.137,10343.741,32013.74,31618.54,Region4,0.0002,0.0054
0.45,2000.0,20943.594,2082.06,13789.516,13783.245,41824.05,41674.51,Region4,0.0005,0.0016
0.45,3000.0,28291.971,2113.87,20684.274,20709.738,58622.67,60100.98,Region3,0.0012,0.0108


==> results_and_discussion/zaloudek_validation_xt_0p50.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.50,5.0,58.486,1509.03,34.474,34.476,128.89,127.20,Region4,0.0001,0.0057
0.50,10.0,116.938,1561.37,68.948,68.974,246.20,248.69,Region4,0.0004,0.0044
0.50,15.0,175.180,1594.52,103.421,103.397,359.96,367.57,Region4,0.0002,0.0091
0.50,20.0,233.423,1619.26,137.895,137.866,470.26,485.07,Region4,0.0002,0.0135
0.50,30.0,349.739,1655.95,206.843,206.834,707.18,716.90,Region4,0.0000,0.0059
0.50,50.0,581.698,1705.37,344.738,344.824,1207.01,1172.00,Region4,0.0002,0.0128
0.50,75.0,869.879,1747.24,517.107,516.990,1740.09,1729.17,Region4,0.0002,0.0027
0.50,100.0,1157.387,1778.42,689.476,689.469,2273.32,2279.39,Region4,0.0000,0.0012
0.50,150.0,1729.710,1824.44,1034.214,1034.690,3418.61,3364.10,Region4,0.0005,0.0070
0.50,200.0,2296.646,1858.55,1378.952,1378.872,4593.66,4429.70,Region4,0.0001,0.0158
0.50,300.0,3421.092,1908.50,2068.427,2067.371,6529.93,6529.53,Region4,0.0005,0.0000
0.50,500.0,5640.358,1973.97,3447.379,3446.808,10535.33,10657.24,Region4,0.0002,0.0050
0.50,750.0,8360.574,2026.85,5171.068,5171.687,16067.47,15733.11,Region4,0.0001,0.0091
0.50,1000.0,11021.538,2063.84,6894.758,6893.658,21896.11,20747.62,Region4,0.0002,0.0234
0.50,1500.0,16203.415,2112.35,10342.137,10349.806,30261.92,30739.91,Region4,0.0007,0.0068
0.50,2000.0,21159.057,2139.89,13789.516,13795.295,41239.76,40683.33,Region4,0.0004,0.0059
0.50,3000.0,28429.846,2140.11,20684.274,20721.963,58622.67,59316.48,Region3,0.0018,0.0051


==> results_and_discussion/zaloudek_validation_xt_0p55.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.55,5.0,58.654,1630.05,34.474,34.466,123.56,121.75,Region4,0.0002,0.0064
0.55,10.0,117.275,1680.47,68.948,68.923,236.02,238.07,Region4,0.0004,0.0037
0.55,15.0,175.854,1712.33,103.421,103.390,345.08,352.25,Region4,0.0003,0.0089
0.55,20.0,234.433,1736.08,137.895,137.892,463.70,465.12,Region4,0.0000,0.0013
0.55,30.0,351.422,1771.22,206.843,206.900,687.56,687.85,Region4,0.0003,0.0002
0.55,50.0,584.391,1818.39,344.738,344.695,1157.13,1124.59,Region4,0.0001,0.0124
0.55,75.0,874.592,1858.16,517.107,516.975,1668.17,1660.97,Region4,0.0003,0.0019
0.55,100.0,1164.120,1887.62,689.476,689.485,2241.56,2190.86,Region4,0.0000,0.0099
0.55,150.0,1740.483,1930.86,1034.214,1034.591,3323.76,3236.07,Region4,0.0004,0.0116
0.55,200.0,2311.459,1962.64,1378.952,1378.492,4403.82,4263.64,Region4,0.0003,0.0140
0.55,300.0,3448.025,2008.70,2068.427,2068.540,6438.71,6298.09,Region4,0.0001,0.0096
0.55,500.0,5688.837,2067.83,3447.379,3448.607,10243.02,10299.96,Region4,0.0004,0.0024
0.55,750.0,8435.986,2114.00,5171.068,5173.688,15403.43,15235.49,Region4,0.0005,0.0048
0.55,1000.0,11118.496,2144.90,6894.758,6892.585,21288.60,20117.94,Region4,0.0003,0.0246
0.55,1500.0,16332.693,2181.89,10342.137,10338.164,29839.16,29880.66,Region4,0.0004,0.0006
0.55,2000.0,21331.427,2197.76,13789.516,13789.330,40663.63,39710.24,Region4,0.0000,0.0103
0.55,3000.0,28551.432,2166.35,20684.274,20692.022,56996.16,58517.01,Region3,0.0004,0.0114


==> results_and_discussion/zaloudek_validation_xt_0p60.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.60,5.0,58.822,1751.07,34.474,34.472,120.14,117.00,Region4,0.0001,0.0115
0.60,10.0,117.696,1799.57,68.948,68.959,232.73,228.96,Region4,0.0002,0.0071
0.60,15.0,176.527,1830.16,103.421,103.443,340.26,338.89,Region4,0.0002,0.0018
0.60,20.0,235.274,1852.91,137.895,137.903,450.83,447.41,Region4,0.0001,0.0033
0.60,30.0,352.769,1886.51,206.843,206.903,649.94,661.90,Region4,0.0003,0.0079
0.60,50.0,587.084,1931.42,344.738,344.819,1125.02,1083.24,Region4,0.0002,0.0164
0.60,75.0,878.632,1969.09,517.107,516.964,1599.23,1600.26,Region4,0.0003,0.0003
0.60,100.0,1169.507,1996.85,689.476,689.266,2148.92,2111.19,Region4,0.0003,0.0077
0.60,150.0,1749.910,2037.29,1034.214,1034.598,3186.40,3121.91,Region4,0.0004,0.0089
0.60,200.0,2324.926,2066.76,1378.952,1378.576,4281.63,4116.19,Region4,0.0003,0.0171
0.60,300.0,3469.571,2108.94,2068.427,2068.424,6260.06,6086.29,Region4,0.0000,0.0122
0.60,500.0,5726.543,2161.73,3447.379,3447.244,10099.92,9967.81,Region4,0.0000,0.0057
0.60,750.0,8495.238,2201.20,5171.068,5170.854,14976.06,14769.07,Region4,0.0000,0.0060
0.60,1000.0,11204.681,2226.01,6894.758,6891.762,21288.60,19542.70,Region4,0.0004,0.0372
0.60,1500.0,16461.970,2251.50,10342.137,10336.752,29839.16,29115.50,Region4,0.0005,0.0107
0.60,2000.0,21503.797,2255.69,13789.516,13794.903,39535.40,38834.93,Region4,0.0004,0.0078
0.60,3000.0,28657.605,2192.61,20684.274,20653.490,56199.91,57738.87,Region3,0.0015,0.0117


==> results_and_discussion/zaloudek_validation_xt_0p65.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.65,5.0,58.962,1872.09,34.474,34.474,116.80,112.75,Region4,0.0000,0.0153
0.65,10.0,117.987,1918.68,68.948,68.949,223.11,220.70,Region4,0.0000,0.0047
0.65,15.0,176.996,1947.99,103.421,103.424,330.82,326.74,Region4,0.0000,0.0054
0.65,20.0,235.948,1969.76,137.895,137.882,432.20,431.49,Region4,0.0001,0.0007
0.65,30.0,353.779,2001.81,206.843,206.818,631.91,638.42,Region4,0.0001,0.0045
0.65,50.0,589.104,2044.47,344.738,344.745,1078.53,1045.58,Region4,0.0000,0.0135
0.65,75.0,882.672,2080.04,517.107,517.275,1554.86,1546.70,Region4,0.0003,0.0023
0.65,100.0,1174.894,2106.09,689.476,689.501,2118.90,2040.88,Region4,0.0000,0.0163
0.65,150.0,1757.989,2143.75,1034.214,1034.530,3054.71,3018.82,Region4,0.0003,0.0051
0.65,200.0,2337.045,2170.91,1378.952,1378.872,4162.84,3983.68,Region4,0.0001,0.0191
0.65,300.0,3488.424,2209.20,2068.427,2068.314,6086.38,5894.48,Region4,0.0001,0.0139
0.65,500.0,5764.249,2255.67,3447.379,3448.811,9819.70,9673.63,Region4,0.0004,0.0065
0.65,750.0,8554.490,2288.45,5171.068,5172.568,14766.84,14354.79,Region4,0.0003,0.0123
0.65,1000.0,11290.866,2307.17,6894.758,6896.925,20408.78,19030.46,Region4,0.0003,0.0304
0.65,1500.0,16591.248,2321.15,10342.137,10343.784,29011.26,28429.16,Region4,0.0002,0.0088
0.65,2000.0,21644.989,2313.66,13789.516,13790.755,39535.40,37989.57,Region3,0.0001,0.0173
0.65,3000.0,28749.656,2218.88,20684.274,20622.555,56996.16,56999.42,Region3,0.0030,0.0000


==> results_and_discussion/zaloudek_validation_xt_0p70.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.70,5.0,59.078,1993.12,34.474,34.473,111.98,108.92,Region4,0.0000,0.0120
0.70,10.0,118.252,2037.79,68.948,68.947,216.92,213.29,Region4,0.0000,0.0073
0.70,15.0,177.429,2065.83,103.421,103.422,321.64,315.86,Region4,0.0000,0.0079
0.70,20.0,236.590,2086.61,137.895,137.898,420.21,417.25,Region4,0.0000,0.0031
0.70,30.0,354.836,2117.12,206.843,206.847,631.91,617.58,Region4,0.0000,0.0100
0.70,50.0,590.974,2157.53,344.738,344.743,1048.60,1011.79,Region4,0.0000,0.0155
0.70,75.0,885.463,2191.00,517.107,517.107,1511.72,1496.92,Region4,0.0000,0.0043
0.70,100.0,1179.217,2215.35,689.476,689.471,2060.11,1976.48,Region4,0.0000,0.0180
0.70,150.0,1764.640,2250.23,1034.214,1034.208,3012.03,2924.57,Region4,0.0000,0.0128
0.70,200.0,2347.426,2275.07,1378.952,1378.959,4104.68,3862.72,Region4,0.0000,0.0264
0.70,300.0,3504.584,2309.49,2068.427,2067.924,5917.51,5718.94,Region4,0.0002,0.0148
0.70,500.0,5791.181,2349.65,3447.379,3446.177,9819.70,9393.10,Region4,0.0003,0.0193
0.70,750.0,8602.969,2375.73,5171.068,5171.286,14766.84,13965.92,Region4,0.0000,0.0242
0.70,1000.0,11355.505,2388.38,6894.758,6893.352,20408.78,18534.34,Region4,0.0002,0.0418
0.70,1500.0,16698.979,2390.84,10342.137,10343.560,28605.97,27771.30,Region4,0.0001,0.0129
0.70,2000.0,21765.942,2371.66,13789.516,13789.628,39535.40,37204.38,Region3,0.0000,0.0264
0.70,3000.0,28828.335,2245.15,20684.274,20605.291,56199.91,56302.05,Region3,0.0038,0.0008


==> results_and_discussion/zaloudek_validation_xt_0p75.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.75,5.0,59.181,2114.15,34.474,34.473,108.87,105.47,Region4,0.0000,0.0138
0.75,10.0,118.485,2156.91,68.948,68.946,210.90,206.58,Region4,0.0000,0.0090
0.75,15.0,177.807,2183.67,103.421,103.420,304.04,305.99,Region4,0.0000,0.0028
0.75,20.0,237.125,2203.46,137.895,137.895,414.34,404.29,Region4,0.0000,0.0107
0.75,30.0,355.716,2232.43,206.843,206.845,614.37,598.57,Region4,0.0000,0.0113
0.75,50.0,592.627,2270.59,344.738,344.745,1019.51,981.08,Region4,0.0000,0.0167
0.75,75.0,888.186,2301.97,517.107,517.114,1490.60,1452.09,Region4,0.0000,0.0114
0.75,100.0,1183.089,2324.62,689.476,689.478,2002.95,1917.91,Region4,0.0000,0.0188
0.75,150.0,1770.992,2356.73,1034.214,1034.201,3012.03,2839.39,Region4,0.0000,0.0256
0.75,200.0,2356.454,2379.26,1378.952,1378.931,4047.34,3751.86,Region4,0.0000,0.0329
0.75,300.0,3520.367,2409.80,2068.427,2068.420,5917.51,5560.45,Region4,0.0000,0.0270
0.75,500.0,5821.106,2443.65,3447.379,3447.395,9413.87,9145.07,Region4,0.0000,0.0126
0.75,750.0,8646.062,2463.05,5171.068,5169.847,14357.13,13606.30,Region4,0.0002,0.0233
0.75,1000.0,11420.144,2469.62,6894.758,6894.091,19842.53,18085.50,Region4,0.0001,0.0403
0.75,1500.0,16795.938,2460.57,10342.137,10342.479,27812.28,27154.80,Region4,0.0000,0.0104
0.75,2000.0,21854.404,2429.70,13789.516,13787.371,37901.48,36462.79,Region3,0.0002,0.0168
0.75,3000.0,28894.037,2271.44,20684.274,20418.633,56996.16,55640.13,Region3,0.0128,0.0105


==> results_and_discussion/zaloudek_validation_xt_0p80.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.80,5.0,59.273,2235.19,34.474,34.474,107.35,102.32,Region4,0.0000,0.0208
0.80,10.0,118.693,2276.03,68.948,68.947,207.95,200.47,Region4,0.0000,0.0159
0.80,15.0,178.143,2301.52,103.421,103.419,308.35,297.00,Region4,0.0000,0.0163
0.80,20.0,237.600,2320.32,137.895,137.892,408.55,392.46,Region4,0.0000,0.0174
0.80,30.0,356.492,2347.75,206.843,206.840,614.37,581.21,Region4,0.0000,0.0241
0.80,50.0,594.083,2383.67,344.738,344.741,991.22,952.99,Region4,0.0000,0.0171
0.80,75.0,890.596,2412.95,517.107,517.115,1469.78,1411.04,Region4,0.0000,0.0177
0.80,100.0,1186.538,2433.90,689.476,689.485,2002.95,1864.26,Region4,0.0000,0.0312
0.80,150.0,1776.689,2463.23,1034.214,1034.214,2969.96,2761.31,Region4,0.0000,0.0316
0.80,200.0,2364.574,2483.46,1378.952,1378.940,4047.34,3650.12,Region4,0.0000,0.0449
0.80,300.0,3533.739,2510.14,2068.427,2068.409,5753.33,5413.26,Region4,0.0000,0.0265
0.80,500.0,5846.210,2537.67,3447.379,3447.384,9413.87,8912.85,Region4,0.0000,0.0238
0.80,750.0,8689.031,2550.39,5171.068,5171.024,14156.56,13279.43,Region4,0.0000,0.0278
0.80,1000.0,11478.754,2550.89,6894.758,6894.697,19842.53,17667.59,Region4,0.0000,0.0504
0.80,1500.0,16892.896,2530.33,10342.137,10346.764,28206.33,26591.07,Region4,0.0004,0.0256
0.80,2000.0,21906.529,2487.76,13789.516,13786.099,37901.48,35765.97,Region3,0.0002,0.0252
0.80,3000.0,28947.114,2297.74,20684.274,20417.546,56996.16,55012.12,Region3,0.0129,0.0154


==> results_and_discussion/zaloudek_validation_xt_0p85.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.85,5.0,59.354,2356.22,34.474,34.475,105.85,99.44,Region4,0.0000,0.0271
0.85,10.0,118.880,2395.15,68.948,68.948,202.18,194.88,Region4,0.0000,0.0160
0.85,15.0,178.447,2419.37,103.421,103.421,304.04,288.76,Region4,0.0000,0.0224
0.85,20.0,238.028,2437.18,137.895,137.894,397.21,381.63,Region4,0.0000,0.0174
0.85,30.0,357.189,2463.07,206.843,206.840,597.33,565.28,Region4,0.0000,0.0239
0.85,50.0,595.381,2496.75,344.738,344.736,963.72,927.19,Region4,0.0000,0.0168
0.85,75.0,892.741,2523.93,517.107,517.110,1429.00,1373.27,Region4,0.0000,0.0173
0.85,100.0,1189.611,2543.19,689.476,689.484,1947.38,1814.85,Region4,0.0000,0.0306
0.85,150.0,1781.798,2569.75,1034.214,1034.226,2887.55,2689.32,Region4,0.0000,0.0309
0.85,200.0,2371.888,2587.67,1378.952,1378.961,4047.34,3556.26,Region4,0.0000,0.0562
0.85,300.0,3545.822,2610.48,2068.427,2068.422,5672.95,5277.23,Region4,0.0000,0.0314
0.85,500.0,5868.913,2631.72,3447.379,3447.374,9282.36,8697.47,Region4,0.0000,0.0283
0.85,750.0,8726.396,2637.76,5171.068,5171.065,13958.79,12972.47,Region4,0.0000,0.0318
0.85,1000.0,11531.356,2632.18,6894.758,6894.708,19842.53,17276.02,Region4,0.0000,0.0602
0.85,1500.0,16953.928,2600.12,10342.137,10333.839,27423.74,26019.03,Region2,0.0008,0.0228
0.85,2000.0,21918.521,2545.85,13789.516,13787.389,37371.99,35113.79,Region3,0.0002,0.0271
0.85,3000.0,28988.011,2324.04,20684.274,21415.562,56996.16,54411.83,Region3,0.0354,0.0202


==> results_and_discussion/zaloudek_validation_xt_0p90.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.90,5.0,59.426,2477.26,34.474,34.474,104.37,96.78,Region4,0.0000,0.0328
0.90,10.0,119.046,2514.27,68.948,68.948,199.36,189.72,Region4,0.0000,0.0215
0.90,15.0,178.719,2537.22,103.421,103.422,304.04,281.17,Region4,0.0000,0.0340
0.90,20.0,238.415,2554.05,137.895,137.896,402.84,371.65,Region4,0.0000,0.0350
0.90,30.0,357.821,2578.40,206.843,206.843,580.75,550.61,Region4,0.0000,0.0231
0.90,50.0,596.556,2609.83,344.738,344.736,936.98,903.38,Region4,0.0000,0.0159
0.90,75.0,894.671,2634.93,517.107,517.105,1409.03,1338.39,Region4,0.0000,0.0223
0.90,100.0,1192.369,2652.49,689.476,689.477,1920.17,1769.16,Region4,0.0000,0.0356
0.90,150.0,1786.383,2676.27,1034.214,1034.223,2887.55,2622.65,Region4,0.0000,0.0418
0.90,200.0,2378.479,2691.90,1378.952,1378.969,3990.80,3469.26,Region4,0.0000,0.0608
0.90,300.0,3556.782,2710.84,2068.427,2068.447,5672.95,5151.00,Region4,0.0000,0.0419
0.90,500.0,5889.560,2725.78,3447.379,3447.375,9413.87,8497.00,Region4,0.0000,0.0445
0.90,750.0,8760.477,2725.15,5171.068,5171.093,13763.78,12685.84,Region4,0.0000,0.0354
0.90,1000.0,11577.620,2713.50,6894.758,6889.163,19565.33,16895.91,Region2,0.0008,0.0637
0.90,1500.0,16956.467,2669.93,10342.137,10347.869,28206.33,25545.57,Region2,0.0006,0.0430
0.90,2000.0,21886.296,2603.97,13789.516,13791.031,38438.48,34501.95,Region3,0.0001,0.0469
0.90,3000.0,29017.239,2350.35,20684.274,20634.205,56996.16,53827.91,Region3,0.0024,0.0248


==> results_and_discussion/zaloudek_validation_xt_0p95.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
0.95,5.0,59.489,2598.30,34.474,34.474,102.91,94.33,Region4,0.0000,0.0378
0.95,10.0,119.193,2633.40,68.948,68.948,199.36,184.96,Region4,0.0000,0.0326
0.95,15.0,178.962,2655.08,103.421,103.422,295.61,274.15,Region4,0.0000,0.0327
0.95,20.0,238.761,2670.91,137.895,137.897,391.66,362.41,Region4,0.0000,0.0337
0.95,30.0,358.392,2693.73,206.843,206.845,580.75,537.02,Region4,0.0000,0.0340
0.95,50.0,597.623,2722.92,344.738,344.740,923.89,881.33,Region4,0.0000,0.0205
0.95,75.0,896.424,2745.93,517.107,517.105,1350.80,1306.04,Region4,0.0000,0.0146
0.95,100.0,1194.865,2761.79,689.476,689.470,1893.35,1726.76,Region4,0.0000,0.0400
0.95,150.0,1790.515,2782.80,1034.214,1034.206,2807.44,2560.68,Region4,0.0000,0.0400
0.95,200.0,2384.417,2796.13,1378.952,1378.951,4047.34,3388.29,Region4,0.0000,0.0772
0.95,300.0,3566.397,2811.21,2068.427,2068.242,5672.95,5032.87,Region2,0.0001,0.0520
0.95,500.0,5901.715,2819.85,3447.379,3447.244,9282.36,8309.48,Region2,0.0000,0.0481
0.95,750.0,8762.801,2812.56,5171.068,5171.201,13571.50,12417.59,Region2,0.0000,0.0386
0.95,1000.0,11553.009,2794.84,6894.758,6895.250,19565.33,16566.38,Region2,0.0001,0.0723
0.95,1500.0,16888.142,2739.77,10342.137,10345.461,28206.33,25060.13,Region2,0.0003,0.0514
0.95,2000.0,21804.621,2662.10,13789.516,13799.185,37901.48,33932.30,Region2,0.0007,0.0480
0.95,3000.0,29035.295,2376.67,20684.274,20643.960,58622.67,53260.41,Region3,0.0019,0.0417


==> results_and_discussion/zaloudek_validation_xt_1p00.csv <==
x_t,p_throat_psia,p0_kPa,h0_calc_kJkg,p_crit_lit_kPa,p_crit_solver_kPa,G_lit_kgm2s,G_solver_kgm2s,region,p_rel_err,G_log10_err
1.00,5.0,63.597,2734.53,34.474,34.473,101.47,99.59,Region2,0.0000,0.0081
1.00,10.0,127.065,2767.71,68.948,68.941,196.57,194.59,Region2,0.0001,0.0044
1.00,15.0,190.458,2788.08,103.421,103.413,291.48,287.84,Region2,0.0001,0.0055
1.00,20.0,253.795,2802.89,137.895,137.890,386.19,379.97,Region2,0.0000,0.0070
1.00,30.0,353.204,2809.06,206.843,206.844,572.64,524.38,Region2,0.0000,0.0382
1.00,50.0,589.365,2835.99,344.738,344.747,885.71,860.82,Region2,0.0000,0.0124
1.00,75.0,884.470,2856.90,517.107,517.209,1350.80,1276.06,Region2,0.0002,0.0247
1.00,100.0,1179.286,2871.08,689.476,689.574,1866.90,1687.50,Region2,0.0001,0.0439
1.00,150.0,1767.731,2889.33,1034.214,1034.227,2807.44,2502.98,Region2,0.0000,0.0499
1.00,200.0,2354.350,2900.36,1378.952,1378.881,3990.80,3312.62,Region2,0.0001,0.0809
1.00,300.0,3759.442,2926.36,2068.427,2068.321,5672.95,5236.36,Region2,0.0001,0.0348
1.00,500.0,5829.493,2913.92,3447.379,3447.177,9282.36,8134.02,Region2,0.0001,0.0574
1.00,750.0,9334.164,2916.53,5171.068,5171.193,13571.50,13070.39,Region2,0.0000,0.0163
1.00,1000.0,11431.083,2876.09,6894.758,6896.987,19565.33,16246.75,Region2,0.0003,0.0807
1.00,1500.0,16744.660,2809.59,10342.137,10341.920,28206.33,24611.63,Region2,0.0000,0.0592
1.00,2000.0,24739.642,2744.32,13789.516,13783.446,38438.48,38167.99,Region2,0.0004,0.0031
1.00,3000.0,29486.495,2404.81,20684.274,20683.936,58622.67,53938.56,Region3,0.0000,0.0362


==> ux_centerline.dat <==
y_over_L  rust_ux   icofoam_ux
0.0250   -0.01770  -0.01768
0.0750   -0.04609  -0.04609
0.1250   -0.07024  -0.07035
0.1750   -0.09194  -0.09222
0.2250   -0.11222  -0.11275
0.2750   -0.13165  -0.13250
0.3250   -0.15033  -0.15155
0.3750   -0.16783  -0.16947
0.4250   -0.18317  -0.18523
0.4750   -0.19468  -0.19713
0.5250   -0.19991  -0.20261
0.5750   -0.19546  -0.19818
0.6250   -0.17689  -0.17930
0.6750   -0.13869  -0.14035
0.7250   -0.07439  -0.07479
0.7750    0.02303   0.02442
0.8250    0.16035   0.16400
0.8750    0.34340   0.34892
0.9250    0.57470   0.58034
0.9750    0.84923   0.85202

